An assisting Model Predictive Controller approach to Control over the Cloud

In this paper we develop a computational offloading strategy with graceful degradation for executing Model Predictive Control using the cloud. Backed up by previous work we simulate the control of a cyber-physical-system at high frequency and illustrate how the system can be improved using the edge while keeping the computational burden low.

==> data/evaluation/complex_cloud_long_mpconly/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,1.2658e-08
0.125,-1.0153e-13,-1.2184e-11,1.3924e-10,-1.846e-12,1.7729e-09,1.2658e-08
0.15,-8.1224e-13,-4.8734e-11,2.7848e-10,-1.4768e-11,3.5457e-09,6.2477e-09
0.175,-2.6899e-12,-1.0348e-10,3.4721e-10,-4.8907e-11,4.4208e-09,6.2477e-09
0.2,-6.0866e-12,-1.7026e-10,4.1593e-10,-1.1066e-10,5.2958e-09,1.5765e-09
0.225,-1.1265e-11,-2.4456e-10,4.3327e-10,-2.0483e-10,5.5166e-09,1.5765e-09
0.25,-1.834e-11,-3.219e-10,4.5061e-10,-3.3345e-10,5.7374e-09,-1.6235e-09
0.275,-2.736e-11,-3.992e-10,4.3276e-10,-4.9746e-10,5.51e-09,-1.6235e-09
0.3,-3.8274e-11,-4.7337e-10,4.149e-10,-6.9589e-10,5.2826e-09,-10.055
0.325,8.016e-05,0.0096153,-0.11,0.0014575,-1.4006,-10.055
0.35,0.00064012,0.038345,-0.22,0.011638,-2.8011,-10.004
0.375,0.0021539,0.085842,-0.33,0.039161,-4.2017,-10.004
0.4,0.0050839,0.15153,-0.44,0.092434,-5.6023,-4.1824
0.425,0.0098341,0.22969,-0.48601,0.1788,-6.188,-4.1824
0.45,0.016627,0.31496,-0.53201,0.30232,-6.7738,0.39664
0.475,0.025608,0.4034,-0.52765,0.46561,-6.7182,0.39664
0.5,0.036792,0.49118,-0.52329,0.66895,-6.6627,3.3206
0.525,0.050142,0.57585,-0.48676,0.91167,-6.1976,3.3206
0.55,0.065537,0.65487,-0.45023,1.1916,-5.7325,4.9653
0.575,0.082825,0.72668,-0.39561,1.5059,-5.0371,4.9653
0.6,0.1018,0.78968,-0.341,1.8509,-4.3417,5.6809
0.625,0.12223,0.84301,-0.27851,2.2223,-3.546,5.6809
0.65,0.14386,0.88584,-0.21602,2.6157,-2.7504,5.7262
0.675,0.16643,0.91794,-0.15303,3.026,-1.9484,5.7262
0.7,0.18967,0.93915,-0.090039,3.4485,-1.1464,5.2897
0.725,0.2133,0.94981,-0.031852,3.8782,-0.40556,5.2897
0.75,0.23707,0.95029,0.026335,4.3104,0.3353,5.2897
0.775,0.26074,0.94133,0.076115,4.7407,0.96913,4.5255
0.8,0.28407,0.92369,0.1259,5.1649,1.6029,4.5255
0.825,0.30686,0.89831,0.16518,5.5792,2.1031,3.571
0.85,0.32893,0.86616,0.20446,5.9805,2.6032,3.571
0.875,0.35012,0.82823,0.23248,6.3658,2.9601,2.5478
0.9,0.3703,0.78553,0.26051,6.7327,3.3169,2.5478
0.925,0.38936,0.73901,0.2776,7.0793,3.5345,1.5533
0.95,0.40722,0.68962,0.29468,7.4041,3.752,1.5533
0.975,0.42382,0.63819,0.3019,7.7059,3.8439,0.65632
1,0.43912,0.58555,0.30912,7.9841,3.9359,0.65632
1.025,0.4531,0.53241,0.30799,8.2381,3.9214,-0.10322
1.05,0.46575,0.47945,0.30685,8.4681,3.9069,-0.10322
1.075,0.47708,0.42724,0.29906,8.6741,3.8077,-0.70841
1.1,0.48712,0.37634,0.29127,8.8567,3.7085,-0.70841
1.125,0.49591,0.32715,0.27852,9.0165,3.5463,-1.1584
1.15,0.50349,0.28011,0.26578,9.1544,3.384,-1.1584
1.175,0.50993,0.2355,0.2497,9.2715,3.1792,-1.4623
1.2,0.51529,0.19363,0.23361,9.369,2.9744,-1.4623
1.225,0.51964,0.15465,0.21563,9.448,2.7454,-1.6348
1.25,0.52305,0.11874,0.19764,9.51,2.5165,-1.6348
1.275,0.5256,0.085982,0.17901,9.5564,2.2793,-1.6938
1.3,0.52738,0.056428,0.16038,9.5887,2.042,-1.6938
1.325,0.52845,0.030059,0.14213,9.6082,1.8097,-1.6589
1.35,0.52891,0.0068515,0.12388,9.6165,1.5774,-1.6589
1.375,0.52882,-0.013291,0.10683,9.6149,1.3602,-1.5504
1.4,0.52827,-0.030466,0.089775,9.6048,1.1431,-1.5504
1.425,0.52732,-0.044824,0.0745,9.5876,0.94856,-1.3887
1.45,0.52605,-0.056516,0.059224,9.5645,0.75407,-1.3887
1.475,0.52451,-0.065728,0.046103,9.5366,0.587,-1.1928
1.5,0.52278,-0.072646,0.032982,9.5051,0.41994,-1.1928
1.525,0.5209,-0.077474,0.022199,9.4709,0.28264,-0.98028
1.55,0.51892,-0.080415,0.011416,9.4349,0.14535,-0.98028
1.575,0.51689,-0.081675,0.0029918,9.398,0.038092,-0.7658
1.6,0.51485,-0.081462,-0.005432,9.3609,-0.069162,-0.7658
1.625,0.51283,-0.079971,-0.011606,9.3242,-0.14777,-0.56124
1.65,0.51086,-0.0774,-0.017779,9.2884,-0.22637,-0.56124
1.675,0.50897,-0.073927,-0.021908,9.254,-0.27894,-0.37534
1.7,0.50717,-0.069733,-0.026037,9.2213,-0.33151,-0.37534
1.725,0.50549,-0.064971,-0.028389,9.1906,-0.36146,-0.21385
1.75,0.50393,-0.059798,-0.030741,9.1623,-0.39141,-0.21385
1.775,0.50242,-0.063292,0.070689,9.135,0.90004,9.221
1.8,0.50061,-0.084476,0.17212,9.1021,2.1915,9.221
1.825,0.49809,-0.11881,0.2229,9.0562,2.8381,4.6164
1.85,0.4946,-0.16181,0.27368,8.9927,3.4846,4.6164
1.875,0.48995,-0.21028,0.28758,8.9083,3.6616,1.2636
1.9,0.48407,-0.26108,0.30148,8.8012,3.8386,1.2636
1.925,0.4769,-0.3121,0.29022,8.6709,3.6952,-1.024
1.95,0.46848,-0.36124,0.27895,8.5178,3.5517,-1.024
1.975,0.45886,-0.40716,0.25212,8.343,3.2101,-2.4392
2,0.44816,-0.44854,0.22529,8.1483,2.8685,-2.4392
2.025,0.43648,-0.48464,0.19035,7.936,2.4236,-3.1764
2.05,0.42398,-0.51474,0.15541,7.7086,1.9787,-3.1764
2.075,0.41079,-0.53859,0.11794,7.469,1.5016,-3.4068
2.1,0.3971,-0.55592,0.08046,7.22,1.0245,-3.4068
2.125,0.38305,-0.56684,0.044471,6.9646,0.56622,-3.2718
2.15,0.36881,-0.57147,0.0084813,6.7056,0.10799,-3.2718
2.175,0.35453,-0.57018,-0.023291,6.446,-0.29655,-2.8884
2.2,0.34035,-0.56332,-0.055063,6.1881,-0.70108,-2.3548
2.225,0.3264,-0.55143,-0.080965,5.9346,-1.0309,-2.3548
2.25,0.31281,-0.53502,-0.10687,5.6875,-1.3607,-1.7524
2.275,0.29969,-0.51468,-0.12614,5.4488,-1.6061,-1.7524
2.3,0.28711,-0.49099,-0.14542,5.2201,-1.8516,-1.1455
2.325,0.27516,-0.46454,-0.15802,5.0029,-2.012,-1.1455
2.35,0.2639,-0.43591,-0.17062,4.7982,-2.1724,-0.58084
2.375,0.25338,-0.40565,-0.17701,4.6069,-2.2538,-0.58084
2.4,0.24363,-0.37428,-0.1834,4.4296,-2.3351,-0.088921
2.425,0.23467,-0.34228,-0.18438,4.2667,-2.3476,-0.088921
2.45,0.22651,-0.31011,-0.18536,4.1184,-2.36,0.3137
2.475,0.21916,-0.27816,-0.18191,3.9848,-2.3161,0.3137
2.5,0.2126,-0.2468,-0.17846,3.8655,-2.2722,0.6213
2.525,0.20681,-0.21632,-0.17162,3.7603,-2.1852,0.6213
2.55,0.20177,-0.18702,-0.16479,3.6686,-2.0981,0.83599
2.575,0.19745,-0.15911,-0.15559,3.59,-1.981,0.83599
2.6,0.19381,-0.13279,-0.1464,3.5237,-1.864,0.96518
2.625,0.1908,-0.10818,-0.13578,3.4691,-1.7288,0.96518
2.65,0.18838,-0.085412,-0.12516,3.4251,-1.5936,1.0196
2.675,0.18651,-0.06454,-0.11395,3.3911,-1.4508,1.0196
2.7,0.18514,-0.045618,-0.10273,3.3662,-1.308,1.0118
2.725,0.18421,-0.028641,-0.0916,3.3494,-1.1663,1.0118
2.75,0.18369,-0.013603,-0.08047,3.3398,-1.0246,0.95529
2.775,0.18352,-0.00045307,-0.069962,3.3367,-0.89079,0.95529
2.8,0.18365,0.010863,-0.059454,3.3391,-0.75699,0.86324
2.825,0.18405,0.020432,-0.049958,3.3463,-0.63609,0.86324
2.85,0.18466,0.028341,-0.040463,3.3575,-0.51519,0.74809
2.875,0.18545,0.0347,-0.032234,3.3718,-0.41041,0.74809
2.9,0.18638,0.03962,-0.024005,3.3888,-0.30564,0.62096
2.925,0.18742,0.043223,-0.017174,3.4077,-0.21867,0.62096
2.95,0.18853,0.045631,-0.010344,3.4279,-0.1317,0.4912
2.975,0.18969,0.046968,-0.0049404,3.449,-0.062904,0.4912
3,0.19087,0.04736,0.00046276,3.4705,0.005892,0.3663
3.025,0.19205,0.046927,0.0044921,3.4919,0.057195,0.3663
3.05,0.19322,0.045788,0.0085214,3.513,0.1085,0.25181
3.075,0.19434,0.044054,0.011291,3.5334,0.14376,0.25181
3.1,0.19541,0.041836,0.014061,3.553,0.17903,10.125
3.125,0.19635,0.029766,0.12406,3.57,1.5796,10.125
3.15,0.19674,-0.0013867,0.23406,3.5771,2.9802,10.073
3.175,0.19612,-0.051246,0.34406,3.5659,4.3807,10.073
3.2,0.19403,-0.11921,0.45406,3.5278,5.7813,10.011
3.225,0.19002,-0.20445,0.56406,3.4549,7.1819,10.011
3.25,0.18367,-0.30595,0.67406,3.3395,8.5824,3.4306
3.275,0.17464,-0.41773,0.7118,3.1752,9.0629,3.4306
3.3,0.16274,-0.53451,0.74953,2.959,9.5434,-2.1609
3.325,0.1479,-0.65221,0.72576,2.6891,9.2407,-2.1609
3.35,0.13016,-0.76679,0.702,2.3665,8.9381,-5.5227
3.375,0.10961,-0.87567,0.64125,1.9929,8.1646,-5.5227
3.4,0.086447,-0.97603,0.5805,1.5718,7.3911,-7.3078
3.425,0.060896,-1.066,0.50011,1.1072,6.3676,-7.3078
3.45,0.033248,-1.1437,0.41973,0.60452,5.3441,-7.9871
3.475,0.0038241,-1.2079,0.33187,0.069529,4.2255,-7.9871
3.5,-0.027025,-1.2576,0.24401,-0.49136,3.1068,-7.8733
3.525,-0.058931,-1.2924,0.1574,-1.0715,2.0041,-7.8733
3.55,-0.091522,-1.3124,0.070798,-1.664,0.90143,-7.1678
3.575,-0.12443,-1.3179,-0.0080479,-2.2623,-0.10247,-7.1678
3.6,-0.1573,-1.3095,-0.086894,-2.86,-1.1064,-6.039
3.625,-0.1898,-1.2886,-0.15332,-3.4509,-1.9522,-6.039
3.65,-0.22163,-1.2561,-0.21975,-4.0297,-2.798,-4.6565
3.675,-0.25252,-1.2136,-0.27097,-4.5913,-3.4501,-4.6565
3.7,-0.28224,-1.1625,-0.3222,-5.1317,-4.1023,-3.1899
3.725,-0.31059,-1.1042,-0.35728,-5.6471,-4.5491,-3.1899
3.75,-0.3374,-1.0401,-0.39237,-6.1346,-4.9959,-1.789
3.775,-0.36256,-0.97161,-0.41205,-6.5919,-5.2464,-1.789
3.8,-0.38596,-0.89995,-0.43173,-7.0174,-5.497,-0.56315
3.825,-0.40754,-0.82623,-0.43793,-7.4098,-5.5758,-0.56315
3.85,-0.42726,-0.75153,-0.44412,-7.7684,-5.6547,0.42986
3.875,-0.44511,-0.67671,-0.43939,-8.093,-5.5945,0.42986
3.9,-0.4611,-0.60264,-0.43466,-8.3837,-5.5343,1.1817
3.925,-0.47526,-0.52998,-0.42166,-8.641,-5.3688,1.1817
3.95,-0.48762,-0.4594,-0.40867,-8.8658,-5.2033,1.6497
3.975,-0.49825,-0.39132,-0.39052,-9.059,-4.9722,1.6497
4,-0.50721,-0.32617,-0.37237,-9.222,-4.7412,1.749
4.025,-0.51458,-0.26407,-0.35313,-9.356,-4.4962,1.749
4.05,-0.52044,-0.20514,-0.3339,-9.4625,-4.2513,1.8177
4.075,-0.52487,-0.14944,-0.3139,-9.543,-3.9967,1.8177
4.1,-0.52794,-0.097073,-0.29391,-9.5989,-3.7421,-1.1339
4.125,-0.52972,-0.045334,-0.30638,-9.6314,-3.9009,-1.1339
4.15,-0.53019,0.0084865,-0.31885,-9.6398,-4.0597,6.3622
4.175,-0.52934,0.057487,-0.24887,-9.6244,-3.1687,6.3622
4.2,-0.52741,0.094623,-0.17888,-9.5893,-2.2776,4.7674
4.225,-0.5247,0.12123,-0.12644,-9.5399,-1.6099,4.7674
4.25,-0.52143,0.13874,-0.074001,-9.4805,-0.94221,3.4043
4.275,-0.51782,0.14841,-0.036553,-9.415,-0.46541,3.4043
4.3,-0.51406,0.15153,0.00089475,-9.3466,0.011392,2.2734
4.325,-0.51029,0.14918,0.025902,-9.2781,0.32979,2.2734
4.35,-0.50664,0.14246,0.050909,-9.2116,0.64819,1.3521
4.375,-0.5032,0.13226,0.065782,-9.1491,0.83757,1.3521
4.4,-0.50005,0.11946,0.080656,-9.0918,1.0269,0.62652
4.425,-0.49724,0.10476,0.087547,-9.0408,1.1147,0.62652
4.45,-0.49482,0.088856,0.094439,-8.9967,1.2024,0.080122
4.475,-0.49281,0.072277,0.095321,-8.9601,1.2137,0.080122
4.5,-0.49121,0.055544,0.096202,-8.931,1.2249,-0.30748
4.525,-0.49003,0.039029,0.09282,-8.9096,1.1818,-0.30748
4.55,-0.48925,0.023104,0.089437,-8.8955,1.1388,-0.5593
4.575,-0.48886,0.0080094,0.083285,-8.8884,1.0604,-0.5593
4.6,-0.48884,-0.0060121,0.077133,-8.888,0.98208,-10.229
4.625,-0.48908,-0.009883,-0.032867,-8.8924,-0.41848,-10.229
4.65,-0.48918,0.0054663,-0.14287,-8.8941,-1.819,-10.182
4.675,-0.48865,0.03985,-0.25287,-8.8845,-3.2196,-10.182
4.7,-0.48703,0.092853,-0.36287,-8.8551,-4.6202,-10.124
4.725,-0.48386,0.16383,-0.47287,-8.7974,-6.0207,-10.124
4.75,-0.47869,0.25194,-0.58287,-8.7035,-7.4213,-9.1448
4.775,-0.47113,0.35544,-0.68346,-8.566,-8.7021,-9.1448
4.8,-0.46081,0.47258,-0.78405,-8.3783,-9.9829,-0.13543
4.825,-0.44745,0.59625,-0.7854,-8.1354,-10,-0.13543
4.85,-0.43099,0.71999,-0.7854,-7.8363,-10,0.044247
4.875,-0.41145,0.84374,-0.7854,-7.4809,-10,0.044247
4.9,-0.38881,0.96748,-0.7854,-7.0692,-10,2.1248
4.925,-0.36309,1.0898,-0.76269,-6.6015,-9.7108,2.1248
4.95,-0.33434,1.2093,-0.73932,-6.0789,-9.4133,6.2757
4.975,-0.30267,1.3226,-0.67028,-5.5031,-8.5343,6.2757
5,-0.26829,1.4265,-0.60125,-4.878,-7.6554,8.5257
5.025,-0.23145,1.5186,-0.50747,-4.2081,-6.4613,8.5257
5.05,-0.19248,1.5964,-0.41368,-3.4996,-5.2672,9.3984
5.075,-0.15176,1.6583,-0.3103,-2.7593,-3.9509,9.3984
5.1,-0.10971,1.703,-0.20692,-1.9947,-2.6346,9.2738
5.125,-0.066754,1.7302,-0.10491,-1.2137,-1.3357,9.2738
5.15,-0.023344,1.7396,-0.0028951,-0.42444,-0.036861,8.4041
5.175,0.020085,1.732,0.08955,0.36518,1.1402,8.4041
5.2,0.063123,1.7084,0.18199,1.1477,2.3172,7.0023
5.225,0.10538,1.6701,0.25902,1.916,3.2979,7.0023
5.25,0.14652,1.6188,0.33605,2.664,4.2787,5.2945
5.275,0.18623,1.5563,0.39428,3.386,5.0202,5.2945
5.3,0.22426,1.4844,0.45252,4.0774,5.7617,3.5124
5.325,0.26039,1.4049,0.49116,4.7343,6.2536,3.5124
5.35,0.29445,1.3194,0.5298,5.3537,6.7456,1.8572
5.375,0.32632,1.2294,0.55023,5.9331,7.0057,1.8572
5.4,0.3559,1.1364,0.57066,6.4709,7.2658,0.46328
5.425,0.38312,1.0415,0.57575,6.9659,7.3307,0.46328
5.45,0.40797,0.94583,0.58085,7.4176,7.3956,-0.38428
5.475,0.43041,0.85012,0.57662,7.8257,7.3418,-0.38428
5.5,0.45048,0.75502,0.57239,8.1905,7.2879,-1.2176
5.525,0.46818,0.66122,0.559,8.5123,7.1174,-1.2176
5.55,0.48355,0.5694,0.54561,8.7919,6.9469,-1.7268
5.575,0.49667,0.48002,0.52661,9.0303,6.705,-1.7268
5.6,0.50758,0.3935,0.50762,9.2287,6.4632,-1.9144
5.625,0.51637,0.31005,0.48656,9.3885,6.1951,-1.9144
5.65,0.52311,0.22986,0.4655,9.5111,5.9269,0.10554
5.675,0.52787,0.15122,0.46666,9.5977,5.9417,0.10554
5.7,0.53067,0.072391,0.46782,9.6485,5.9565,-4.0376
5.725,0.53152,-0.00303,0.42341,9.664,5.391,-4.0376
5.75,0.53058,-0.071366,0.379,9.6468,4.8255,-8.4987
5.775,0.52805,-0.12843,0.28551,9.6008,3.6352,-8.4987
5.8,0.52428,-0.1698,0.19203,9.5325,2.4449,-6.1873
5.825,0.51967,-0.19733,0.12397,9.4486,1.5784,-6.1873
5.85,0.51452,-0.21304,0.055905,9.3549,0.7118,-4.2812
5.875,0.5091,-0.2187,0.0088113,9.2564,0.11219,-4.2812
5.9,0.50365,-0.21613,-0.038282,9.1573,-0.48742,-2.7282
5.925,0.49835,-0.20681,-0.068292,9.061,-0.86952,-2.7282
5.95,0.49335,-0.19225,-0.098302,8.9701,-1.2516,-1.4847
5.975,0.48877,-0.17365,-0.11463,8.8868,-1.4596,-1.4847
6,0.4847,-0.15221,-0.13096,8.8126,-1.6675,-0.52582
6.025,0.48118,-0.12886,-0.13675,8.7487,-1.7411,-0.52582
6.05,0.47826,-0.1045,-0.14253,8.6956,-1.8148,0.17629
6.075,0.47596,-0.07981,-0.14059,8.6538,-1.7901,0.17629
6.1,0.47427,-0.055455,-0.13865,8.623,-1.7654,0.65533
6.125,0.47318,-0.031893,-0.13145,8.6032,-1.6736,0.65533
6.15,0.47266,-0.0095818,-0.12424,8.5939,-1.5818,0.94763
6.175,0.47269,0.011198,-0.11381,8.5943,-1.4491,0.94763
6.2,0.47321,0.030166,-0.10339,8.6038,-1.3164,1.0893
6.225,0.47418,0.047184,-0.091406,8.6214,-1.1638,1.0893
6.25,0.47555,0.062113,-0.079424,8.6463,-1.0113,1.1144
6.275,0.47727,0.074928,-0.067165,8.6776,-0.85517,1.1144
6.3,0.47928,0.085603,-0.054907,8.7141,-0.69909,1.0538
6.325,0.48153,0.094194,-0.043315,8.7551,-0.55151,1.0538
6.35,0.48397,0.10076,-0.031724,8.7995,-0.40392,0.93465
6.375,0.48655,0.10541,-0.021443,8.8464,-0.27302,0.93465
6.4,0.48923,0.10826,-0.011162,8.895,-0.14211,0.78041
6.425,0.49195,0.10946,-0.002577,8.9445,-0.032812,0.78041
6.45,0.49469,0.10916,0.0060075,8.9943,0.07649,0.61032
6.475,0.4974,0.10753,0.012721,9.0436,0.16197,0.61032
6.5,0.50005,0.10471,0.019434,9.0919,0.24745,0.43955
6.525,0.50262,0.10089,0.024269,9.1386,0.30901,0.43955
6.55,0.50509,0.096218,0.029104,9.1835,0.37057,0.27937
6.575,0.50743,0.090857,0.032178,9.226,0.4097,0.27937
6.6,0.50963,0.084958,0.035251,9.266,0.44882,0.13747
6.625,0.51167,0.078658,0.036763,9.3032,0.46808,0.13747
6.65,0.51356,0.072094,0.038275,9.3374,0.48733,0.018412
6.675,0.51528,0.06538,0.038477,9.3687,0.48991,0.018412
6.7,0.51683,0.05863,0.03868,9.3969,0.49249,-0.075812
6.725,0.51821,0.051936,0.037846,9.422,0.48187,-0.075812
6.75,0.51943,0.045387,0.037012,9.4441,0.47125,-0.14526
6.775,0.52048,0.039052,0.035414,9.4633,0.45091,-0.14526
6.8,0.52138,0.032995,0.033816,9.4797,0.43056,-0.19149
6.825,0.52213,0.027263,0.03171,9.4933,0.40374,-0.19149
6.85,0.52275,0.021899,0.029603,9.5045,0.37692,-0.2171
6.875,0.52323,0.016928,0.027215,9.5133,0.34652,-0.2171
6.9,0.5236,0.012374,0.024827,9.5199,0.31611,-0.22531
6.925,0.52385,0.0082468,0.022349,9.5246,0.28455,-0.22531
6.95,0.52401,0.0045529,0.01987,9.5275,0.253,-0.21958
6.975,0.52408,0.0012871,0.017455,9.5288,0.22225,-0.21958
7,0.52408,-0.0015561,0.01504,9.5287,0.19149,-0.20342
7.025,0.52401,-0.0039922,0.012802,9.5275,0.163,-0.20342
7.05,0.52388,-0.0060367,0.010565,9.5252,0.13451,-0.18009
7.075,0.52371,-0.0077121,0.0085836,9.522,0.10929,-0.18009
7.1,0.5235,-0.0090409,0.0066027,9.5182,0.084068,10.221
7.125,0.52318,-0.019809,0.1166,9.5124,1.4846,10.221
7.15,0.52235,-0.049677,0.2266,9.4973,2.8852,10.169
7.175,0.52054,-0.098285,0.3366,9.4644,4.2858,10.169
7.2,0.51729,-0.16504,0.4466,9.4052,5.6863,10.106
7.225,0.51214,-0.24915,0.5566,9.3117,7.0869,10.106
7.25,0.50469,-0.34958,0.6666,9.1762,8.4874,5.3714
7.275,0.49457,-0.46178,0.72569,8.9921,9.2397,5.3714
7.3,0.48154,-0.58172,0.78477,8.7553,9.992,0.093691
7.325,0.46545,-0.70544,0.7854,8.4627,10,0.093691
7.35,0.44627,-0.82918,0.7854,8.114,10,-0.045692
7.375,0.42399,-0.95293,0.7854,7.7089,10,-0.045692
7.4,0.39862,-1.0767,0.7854,7.2477,10,-3.4273
7.425,0.37018,-1.1981,0.74813,6.7305,9.5255,-3.4273
7.45,0.33876,-1.3147,0.71043,6.1592,9.0455,-7.1487
7.475,0.30451,-1.4235,0.63179,5.5365,8.0442,-7.1487
7.5,0.26767,-1.5212,0.55316,4.8668,7.043,-8.9376
7.525,0.22856,-1.6057,0.45484,4.1556,5.7913,-8.9376
7.55,0.18752,-1.6747,0.35653,3.4094,4.5395,-9.4835
7.575,0.14496,-1.7271,0.25221,2.6356,3.2113,-9.4835
7.6,0.10131,-1.7619,0.14789,1.842,1.883,-9.1439
7.625,0.057011,-1.7789,0.047311,1.0366,0.60238,-9.1439
7.65,0.012507,-1.7784,-0.053272,0.2274,-0.67828,-8.1347
7.675,-0.031772,-1.7613,-0.14275,-0.57767,-1.8176,-8.1347
7.7,-0.075429,-1.7287,-0.23223,-1.3714,-2.9569,-6.6446
7.725,-0.11809,-1.6822,-0.30533,-2.1471,-3.8875,-6.6446
7.75,-0.15944,-1.6236,-0.37842,-2.8989,-4.8181,-4.9006
7.775,-0.19918,-1.5546,-0.43232,-3.6215,-5.5045,-4.9006
7.8,-0.2371,-1.477,-0.48623,-4.3108,-6.1908,-3.157
7.825,-0.27298,-1.3926,-0.52095,-4.9632,-6.633,-3.157
7.85,-0.30668,-1.3028,-0.55568,-5.576,-7.0751,-1.6349
7.875,-0.33809,-1.2092,-0.57366,-6.147,-7.3041,-1.6349
7.9,-0.36712,-1.1129,-0.59165,-6.6749,-7.5331,-0.28751
7.925,-0.39372,-1.0151,-0.59481,-7.1585,-7.5734,-0.28751
7.95,-0.41787,-0.91678,-0.59797,-7.5976,-7.6136,0.76674
7.975,-0.43956,-0.81887,-0.58954,-7.992,-7.5062,0.76674
8,-0.45882,-0.72219,-0.58111,-8.3422,-7.3989,1.4694
8.025,-0.47569,-0.62731,-0.56494,-8.6488,-7.1931,1.4694
8.05,-0.49021,-0.53482,-0.54878,-8.9129,-6.9873,1.8967
8.075,-0.50245,-0.4451,-0.52791,-9.1355,-6.7216,1.8967
8.1,-0.51249,-0.35853,-0.50705,-9.318,-6.456,0.18399
8.125,-0.52039,-0.2737,-0.50503,-9.4617,-6.4302,0.18399
8.15,-0.52618,-0.18919,-0.503,-9.5669,-6.4044,6.9055
8.175,-0.5299,-0.11073,-0.42704,-9.6346,-5.4373,6.9055
8.2,-0.53181,-0.044365,-0.35108,-9.6694,-4.4701,-8.9205
8.225,-0.5321,0.023779,-0.44921,-9.6746,-5.7195,-8.9205
8.25,-0.5305,0.10738,-0.54733,-9.6454,-6.9688,10.025
8.275,-0.52674,0.19006,-0.43733,-9.5771,-5.5683,10.025
8.3,-0.52114,0.25531,-0.32733,-9.4753,-4.1677,10.003
8.325,-0.51413,0.30236,-0.21733,-9.3478,-2.7672,10.003
8.35,-0.50618,0.33063,-0.10733,-9.2032,-1.3666,7.237
8.375,-0.49774,0.34244,-0.027725,-9.0497,-0.353,7.237
8.4,-0.48917,0.34032,0.051883,-8.894,0.66059,4.6259
8.425,-0.48081,0.32681,0.10277,-8.7421,1.3085,4.6259
8.45,-0.47291,0.30443,0.15365,-8.5983,1.9564,2.5436
8.475,-0.46565,0.27523,0.18163,-8.4663,2.3126,2.5436
8.5,-0.45918,0.24122,0.20961,-8.3488,2.6689,0.93871
8.525,-0.45362,0.20392,0.21994,-8.2476,2.8003,0.93871
8.55,-0.449,0.16486,0.23026,-8.1637,2.9318,-0.23484
8.575,-0.44538,0.12514,0.22768,-8.0978,2.8989,-0.23484
8.6,-0.44274,0.08586,0.2251,-8.0498,2.866,-1.0346
8.625,-0.44108,0.047772,0.21372,-8.0195,2.7211,-1.0346
8.65,-0.44034,0.01163,0.20234,-8.0061,2.5762,-1.5242
8.675,-0.44047,-0.022099,0.18557,-8.0086,2.3627,-1.5242
8.7,-0.44142,-0.052944,0.1688,-8.0258,2.1493,-1.7656
8.725,-0.44309,-0.080668,0.14938,-8.0563,1.902,-1.7656
8.75,-0.44542,-0.10503,0.12996,-8.0986,1.6547,-1.8154
8.775,-0.44832,-0.12597,0.10999,-8.1512,1.4004,-1.8154
8.8,-0.45169,-0.14345,0.090019,-8.2126,1.1462,-1.7237
8.825,-0.45546,-0.15752,0.071059,-8.2811,0.90475,-1.7237
8.85,-0.45954,-0.16829,0.052098,-8.3553,0.66333,-1.5345
8.875,-0.46385,-0.17593,0.035219,-8.4336,0.44842,-1.5345
8.9,-0.46831,-0.18062,0.01834,-8.5148,0.23351,-1.2856
8.925,-0.47286,-0.18259,0.0041987,-8.5974,0.053459,-1.2856
8.95,-0.47742,-0.18209,-0.0099426,-8.6804,-0.12659,-1.0086
8.975,-0.48194,-0.17938,-0.021038,-8.7626,-0.26786,-1.0086
9,-0.48637,-0.17472,-0.032133,-8.8432,-0.40912,-0.72894
9.025,-0.49067,-0.1684,-0.040151,-8.9212,-0.51122,-0.72894
9.05,-0.49478,-0.16068,-0.048169,-8.9961,-0.61331,-0.46547
9.075,-0.49869,-0.1518,-0.053289,-9.0671,-0.6785,-0.46547
9.1,-0.50237,-0.14203,-0.05841,-9.1339,-0.74369,-0.2313
9.125,-0.50579,-0.1316,-0.060954,-9.1961,-0.77609,-0.2313
9.15,-0.50894,-0.12071,-0.063498,-9.2535,-0.80848,-0.034279
9.175,-0.51182,-0.10958,-0.063875,-9.3058,-0.81329,-0.034279
9.2,-0.51442,-0.098372,-0.064252,-9.3531,-0.81809,0.12209
9.225,-0.51674,-0.087252,-0.062909,-9.3953,-0.80099,0.12209
9.25,-0.51878,-0.076368,-0.061566,-9.4324,-0.78389,0.23774
9.275,-0.52056,-0.065829,-0.058951,-9.4647,-0.75059,0.23774
9.3,-0.52208,-0.055747,-0.056336,-9.4924,-0.71729,0.31512
9.325,-0.52335,-0.046196,-0.05287,-9.5155,-0.67316,0.31512
9.35,-0.52439,-0.037251,-0.049403,-9.5345,-0.62902,0.35845
9.375,-0.52522,-0.028954,-0.045461,-9.5495,-0.57882,0.35845
9.4,-0.52585,-0.021345,-0.041518,-9.5609,-0.52862,0.37292
9.425,-0.52629,-0.014441,-0.037416,-9.569,-0.47639,0.37292
9.45,-0.52658,-0.008253,-0.033314,-9.5741,-0.42416,0.36423
9.475,-0.52671,-0.0027746,-0.029307,-9.5766,-0.37315,0.36423
9.5,-0.52672,0.0020029,-0.0253,-9.5767,-0.32213,0.33812
9.525,-0.52662,0.0061047,-0.021581,-9.5749,-0.27478,0.33812
9.55,-0.52642,0.0095557,-0.017862,-9.5713,-0.22742,0.29997
9.575,-0.52615,0.012393,-0.014562,-9.5663,-0.18541,0.29997
9.6,-0.52581,0.014652,-0.011263,-9.5601,-0.1434,0.25464
9.625,-0.52542,0.016378,-0.0084615,-9.553,-0.10774,0.25464
9.65,-0.52499,0.017614,-0.0056605,-9.5453,-0.072072,0.25464
9.675,-0.52454,0.018406,-0.0033917,-9.5371,-0.043184,0.20626
9.7,-0.52407,0.018801,-0.0011229,-9.5286,-0.014297,0.20626
9.725,-0.5236,0.018845,0.00061716,-9.5201,0.0078579,0.15818
9.75,-0.52313,0.018585,0.0023572,-9.5115,0.030012,0.15818
9.775,-0.52268,0.018064,0.0035999,-9.5032,0.045836,0.11298
9.8,-0.52223,0.017325,0.0048427,-9.4952,0.06166,0.11298
9.825,-0.52181,0.016408,0.0056397,-9.4875,0.071807,0.072453
9.85,-0.52141,0.015351,0.0064367,-9.4803,0.081954,0.072453
9.875,-0.52104,0.014188,0.0068517,-9.4735,0.087238,0.037725
9.9,-0.52071,0.012953,0.0072666,-9.4674,0.092522,0.037725
9.925,-0.5204,0.011672,0.0073693,-9.4618,0.093829,0.0093353
9.95,-0.52012,0.010374,0.007472,-9.4568,0.095137,0.0093353
9.975,-0.51988,0.0090782,0.0073328,-9.4523,0.093364,-0.012658
10,-0.51967,0.0078072,0.0071935,-9.4485,0.091591,-0.012658


==> data/evaluation/complex_cloud_long_mpconly/ref.csv <==
0,0
0.025,0
0.05,0
0.075,0
0.1,0
0.125,0
0.15,0
0.175,0
0.2,0.5
0.225,0.5
0.25,0.5
0.275,0.5
0.3,0.5
0.325,0.5
0.35,0.5
0.375,0.5
0.4,0.5
0.425,0.5
0.45,0.5
0.475,0.5
0.5,0.5
0.525,0.5
0.55,0.5
0.575,0.5
0.6,0.5
0.625,0.5
0.65,0.5
0.675,0.5
0.7,0.5
0.725,0.5
0.75,0.5
0.775,0.5
0.8,0.5
0.825,0.5
0.85,0.5
0.875,0.5
0.9,0.5
0.925,0.5
0.95,0.5
0.975,0.5
1,0.5
1.025,0.5
1.05,0.5
1.075,0.5
1.1,0.5
1.125,0.5
1.15,0.5
1.175,0.5
1.2,0.5
1.225,0.5
1.25,0.5
1.275,0.5
1.3,0.5
1.325,0.5
1.35,0.5
1.375,0.5
1.4,0.5
1.425,0.5
1.45,0.5
1.475,0.5
1.5,0.5
1.525,0.5
1.55,0.5
1.575,0.5
1.6,0.5
1.625,0.5
1.65,0.5
1.675,0.5
1.7,0.2
1.725,0.2
1.75,0.2
1.775,0.2
1.8,0.2
1.825,0.2
1.85,0.2
1.875,0.2
1.9,0.2
1.925,0.2
1.95,0.2
1.975,0.2
2,0.2
2.025,0.2
2.05,0.2
2.075,0.2
2.1,0.2
2.125,0.2
2.15,0.2
2.175,0.2
2.2,0.2
2.225,0.2
2.25,0.2
2.275,0.2
2.3,0.2
2.325,0.2
2.35,0.2
2.375,0.2
2.4,0.2
2.425,0.2
2.45,0.2
2.475,0.2
2.5,0.2
2.525,0.2
2.55,0.2
2.575,0.2
2.6,0.2
2.625,0.2
2.65,0.2
2.675,0.2
2.7,0.2
2.725,0.2
2.75,0.2
2.775,0.2
2.8,0.2
2.825,0.2
2.85,0.2
2.875,0.2
2.9,0.2
2.925,0.2
2.95,0.2
2.975,0.2
3,-0.52
3.025,-0.52
3.05,-0.52
3.075,-0.52
3.1,-0.52
3.125,-0.52
3.15,-0.52
3.175,-0.52
3.2,-0.52
3.225,-0.52
3.25,-0.52
3.275,-0.52
3.3,-0.52
3.325,-0.52
3.35,-0.52
3.375,-0.52
3.4,-0.52
3.425,-0.52
3.45,-0.52
3.475,-0.52
3.5,-0.52
3.525,-0.52
3.55,-0.52
3.575,-0.52
3.6,-0.52
3.625,-0.52
3.65,-0.52
3.675,-0.52
3.7,-0.52
3.725,-0.52
3.75,-0.52
3.775,-0.52
3.8,-0.52
3.825,-0.52
3.85,-0.52
3.875,-0.52
3.9,-0.52
3.925,-0.52
3.95,-0.52
3.975,-0.52
4,-0.52
4.025,-0.52
4.05,-0.52
4.075,-0.52
4.1,-0.52
4.125,-0.52
4.15,-0.52
4.175,-0.52
4.2,-0.52
4.225,-0.52
4.25,-0.52
4.275,-0.52
4.3,-0.52
4.325,-0.52
4.35,-0.52
4.375,-0.52
4.4,-0.52
4.425,-0.52
4.45,-0.52
4.475,-0.52
4.5,0.52
4.525,0.52
4.55,0.52
4.575,0.52
4.6,0.52
4.625,0.52
4.65,0.52
4.675,0.52
4.7,0.52
4.725,0.52
4.75,0.52
4.775,0.52
4.8,0.52
4.825,0.52
4.85,0.52
4.875,0.52
4.9,0.52
4.925,0.52
4.95,0.52
4.975,0.52
5,0.52
5.025,0.52
5.05,0.52
5.075,0.52
5.1,0.52
5.125,0.52
5.15,0.52
5.175,0.52
5.2,0.52
5.225,0.52
5.25,0.52
5.275,0.52
5.3,0.52
5.325,0.52
5.35,0.52
5.375,0.52
5.4,0.52
5.425,0.52
5.45,0.52
5.475,0.52
5.5,0.52
5.525,0.52
5.55,0.52
5.575,0.52
5.6,0.52
5.625,0.52
5.65,0.52
5.675,0.52
5.7,0.52
5.725,0.52
5.75,0.52
5.775,0.52
5.8,0.52
5.825,0.52
5.85,0.52
5.875,0.52
5.9,0.52
5.925,0.52
5.95,0.52
5.975,0.52
6,0.52
6.025,0.52
6.05,0.52
6.075,0.52
6.1,0.52
6.125,0.52
6.15,0.52
6.175,0.52
6.2,0.52
6.225,0.52
6.25,0.52
6.275,0.52
6.3,0.52
6.325,0.52
6.35,0.52
6.375,0.52
6.4,0.52
6.425,0.52
6.45,0.52
6.475,0.52
6.5,0.52
6.525,0.52
6.55,0.52
6.575,0.52
6.6,0.52
6.625,0.52
6.65,0.52
6.675,0.52
6.7,0.52
6.725,0.52
6.75,0.52
6.775,0.52
6.8,0.52
6.825,0.52
6.85,0.52
6.875,0.52
6.9,0.52
6.925,0.52
6.95,0.52
6.975,0.52
7,-0.52
7.025,-0.52
7.05,-0.52
7.075,-0.52
7.1,-0.52
7.125,-0.52
7.15,-0.52
7.175,-0.52
7.2,-0.52
7.225,-0.52
7.25,-0.52
7.275,-0.52
7.3,-0.52
7.325,-0.52
7.35,-0.52
7.375,-0.52
7.4,-0.52
7.425,-0.52
7.45,-0.52
7.475,-0.52
7.5,-0.52
7.525,-0.52
7.55,-0.52
7.575,-0.52
7.6,-0.52
7.625,-0.52
7.65,-0.52
7.675,-0.52
7.7,-0.52
7.725,-0.52
7.75,-0.52
7.775,-0.52
7.8,-0.52
7.825,-0.52
7.85,-0.52
7.875,-0.52
7.9,-0.52
7.925,-0.52
7.95,-0.52
7.975,-0.52
8,-0.52
8.025,-0.52
8.05,-0.52
8.075,-0.52
8.1,-0.52
8.125,-0.52
8.15,-0.52
8.175,-0.52
8.2,-0.52
8.225,-0.52
8.25,-0.52
8.275,-0.52
8.3,-0.52
8.325,-0.52
8.35,-0.52
8.375,-0.52
8.4,-0.52
8.425,-0.52
8.45,-0.52
8.475,-0.52
8.5,-0.52
8.525,-0.52
8.55,-0.52
8.575,-0.52
8.6,-0.52
8.625,-0.52
8.65,-0.52
8.675,-0.52
8.7,-0.52
8.725,-0.52
8.75,-0.52
8.775,-0.52
8.8,-0.52
8.825,-0.52
8.85,-0.52
8.875,-0.52
8.9,-0.52
8.925,-0.52
8.95,-0.52
8.975,-0.52
9,-0.52
9.025,-0.52
9.05,-0.52
9.075,-0.52
9.1,-0.52
9.125,-0.52
9.15,-0.52
9.175,-0.52
9.2,-0.52
9.225,-0.52
9.25,-0.52
9.275,-0.52
9.3,-0.52
9.325,-0.52
9.35,-0.52
9.375,-0.52
9.4,-0.52
9.425,-0.52
9.45,-0.52
9.475,-0.52
9.5,-0.52
9.525,-0.52
9.55,-0.52
9.575,-0.52
9.6,-0.52
9.625,-0.52
9.65,-0.52
9.675,-0.52
9.7,-0.52
9.725,-0.52
9.75,-0.52
9.775,-0.52
9.8,-0.52
9.825,-0.52
9.85,-0.52
9.875,-0.52
9.9,-0.52
9.925,-0.52
9.95,-0.52
9.975,-0.52
10,-0.52


==> data/evaluation/complex_cloud_short_dropout/exectimes.csv <==
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
2.1,3.15,3.2,3.6,4,4.95,4.8,5.85,7.7,6.75,5.6,5.95,6.3,6.65,8,8.4,14.3
2.7,2.8,3.2,3.6,4.5,4.4,5.4,7.15,6.3,5.25,5.6,5.95,6.3,7.6,8,8.4,9.9
2.4,2.8,2.8,4.05,4,4.95,6.6,5.2,4.9,4.5,4.8,5.95,5.4,5.7,8,9.45,9.9
3,2.8,3.6,4.05,4.5,6.05,4.8,4.55,4.2,3.75,4.8,5.1,6.3,8.55,9,9.45,8.8
2.1,3.5,3.2,4.05,5,4.4,6,3.9,4.2,3.75,4.8,7.65,9,9.5,8,8.4,11
2.1,2.8,3.6,4.05,4,3.3,3.6,3.25,3.5,4.5,8,8.5,8.1,6.65,10,9.45,9.9
2.1,2.8,4,3.15,3.5,3.3,3,3.25,3.5,7.5,8,7.65,6.3,8.55,9,9.45,9.9
2.4,3.5,4,4.05,2.5,2.75,3,3.25,7.7,8.25,6.4,6.8,7.2,8.55,9,9.45,9.9
3.9,3.15,2.4,2.25,2.5,3.3,3,7.15,6.3,5.25,4.8,5.1,5.4,5.7,6,6.3,6.6
2.1,2.1,2.4,2.25,2.5,2.75,4.8,5.2,4.9,3.75,4,4.25,4.5,4.75,5,5.25,5.5
1.8,1.75,2,2.25,6,3.3,3,3.25,3.5,3.75,4,4.25,4.5,4.75,5,5.25,5.5
1.5,2.1,2,1.8,2.5,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.5,1.4,1.6,3.15,2,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,2.8,1.8,2,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.2,2.1,2,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,4.5,4.75,5,5.25,5.5
1.5,1.75,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,4.5,4.75,5,5.25,5.5
1.5,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,5.5
2.7,3.15,3.2,3.6,5,6.05,4.2,3.9,4.2,5.25,7.2,5.95,6.3,7.6,6,6.3,6.6
2.7,2.8,3.2,4.5,5.5,3.85,3.6,3.25,3.5,3.75,4,4.25,6.3,4.75,5,5.25,5.5
3,2.8,3.6,4.05,3.5,3.3,3,3.25,3.5,3,4,6.8,4.5,3.8,4,4.2,4.4
2.4,3.15,4.8,3.15,3,3.3,3,3.25,3.5,9,4.8,5.1,6.3,190.95,201,211.05,221.1
2.4,4.2,2.8,2.7,2.5,2.75,3.6,2.6,7,4.5,4,4.25,5.4,7.6,8,6.3,5.5
3.6,2.1,2,2.25,2.5,2.2,2.4,7.15,3.5,3,3.2,3.4,4.5,3.8,4,5.25,5.5
1.8,1.75,2,1.8,2,2.2,4.8,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.5,1.75,2,1.8,2.5,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.5,1.75,2,1.8,2.5,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.5,1.4,1.6,2.25,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,2,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.75,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.5,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,3.8,4,4.2,4.4
2.4,2.8,3.6,4.05,4,4.4,6,5.85,7,7.5,7.2,9.35,9.9,8.55,8,9.45,9.9
2.1,2.8,3.6,3.15,4,4.95,5.4,6.5,7,7.5,8,10.2,7.2,7.6,9,8.4,9.9
3.6,2.8,3.6,3.6,4.5,4.95,6,6.5,7,7.5,8.8,6.8,7.2,8.55,8,9.45,11
2.7,2.8,3.6,4.05,4,4.95,6.6,6.5,7.7,9,6.4,6.8,7.2,8.55,9,8.4,7.7
2.7,3.5,4,4.05,4,4.95,5.4,7.15,7,6,8,5.95,6.3,9.5,10,11.55,12.1
3,2.45,3.2,4.5,4.5,5.5,6.6,6.5,5.6,6.75,5.6,6.8,8.1,9.5,9,11.55,11
2.1,2.8,3.2,3.6,5.5,4.95,6,5.85,5.6,6,7.2,9.35,9,7.6,10,10.5,11
2.1,2.8,3.2,4.5,4.5,4.4,5.4,4.55,4.9,6,8.8,8.5,8.1,10.45,11,11.55,9.9
2.7,2.8,3.6,4.5,4,5.5,4.2,4.55,5.6,6,7.2,6.8,9,9.5,10,9.45,13.2
2.4,3.15,4.4,3.6,4,3.3,3.6,3.9,6.3,9.75,6.4,8.5,8.1,7.6,13,12.6,12.1
2.7,4.2,3.2,2.7,3,3.3,3,5.85,8.4,6,7.2,7.65,7.2,13.3,12,13.65,14.3
3,2.8,2,2.25,3,3.3,4.8,3.9,4.2,4.5,5.6,5.95,6.3,6.65,7,7.35,9.9
1.8,1.75,1.6,2.7,2.5,2.75,3,3.25,4.2,4.5,4.8,5.95,8.1,7.6,8,11.55,13.2
1.5,2.1,2,2.7,2.5,2.75,3,3.9,4.2,4.5,7.2,7.65,9,11.4,12,12.6,14.3
1.8,2.1,2.4,2.25,2.5,2.75,3,3.9,4.2,5.25,7.2,7.65,9,11.4,12,12.6,13.2
2.1,1.75,2,2.25,2.5,2.75,3,3.9,4.2,5.25,8,7.65,8.1,9.5,12,12.6,13.2
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,8,7.65,8.1,8.55,10,12.6,13.2
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,7.2,8.5,8.1,8.55,10,12.6,13.2
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,11.05,8.1,8.55,9,10.5,13.2
1.2,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,8.5,9,8.55,9,10.5,13.2
1.2,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,7.65,9,8.55,9,10.5,11
1.2,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,7.65,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,9,9.5,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,9,9.5,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,5.95,9,9.5,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,5.6,5.95,9,9.5,9,9.45,11
2.4,3.15,3.2,3.6,3.5,4.4,4.8,5.2,5.6,7.5,8,8.5,9,10.45,9,10.5,11
2.4,2.45,2.8,3.6,4,4.4,5.4,5.2,6.3,7.5,8,8.5,9.9,8.55,10,10.5,11
2.1,2.45,3.6,4.05,6,4.4,6,5.2,7,6.75,8.8,9.35,8.1,9.5,10,10.5,12.1
2.4,3.15,3.2,3.6,4,3.85,5.4,6.5,6.3,7.5,8,8.5,9,10.45,10,11.55,12.1
2.4,2.8,3.2,3.6,3.5,4.95,6,5.85,7,7.5,8,8.5,9,8.55,11,11.55,12.1
2.7,3.15,3.2,3.6,4,4.95,5.4,6.5,7.7,6.75,8,7.65,9.9,9.5,11,11.55,13.2
2.1,2.45,2.8,3.6,4,4.95,6,6.5,6.3,7.5,7.2,9.35,9.9,9.5,15,13.65,12.1
3,2.45,2.8,3.15,4,4.95,6.6,5.2,6.3,6.75,8,8.5,9,13.3,12,10.5,11
2.1,2.45,2.8,4.05,4,4.95,5.4,5.85,5.6,6,6.4,7.65,11.7,11.4,9,9.45,9.9
1.8,2.45,3.2,3.6,4,6.6,4.8,4.55,4.2,4.5,5.6,12.75,10.8,8.55,8,7.35,8.8
2.1,2.45,3.2,3.6,5,3.85,3.6,3.9,4.2,7.5,11.2,9.35,6.3,8.55,8,8.4,14.3
2.1,2.8,3.2,4.5,3.5,3.3,3.6,3.9,5.6,9,7.2,5.95,9,9.5,10,12.6,15.4
2.4,2.8,3.6,3.15,3,2.75,3.6,3.25,6.3,6.75,5.6,5.1,8.1,7.6,9,10.5,8.8
2.4,3.15,2.8,2.7,2.5,2.75,3,6.5,5.6,6.75,4.8,7.65,7.2,8.55,7,6.3,6.6
2.7,2.45,2.4,2.25,2.5,3.3,5.4,5.2,5.6,5.25,7.2,8.5,8.1,7.6,7,7.35,7.7
1.8,1.75,2,2.25,4,2.75,3.6,3.9,3.5,3.75,4,4.25,4.5,4.75,4,4.2,4.4
1.5,1.75,2.8,2.25,2.5,2.75,3,3.25,3.5,3.75,3.2,3.4,3.6,3.8,4,5.25,5.5
1.5,3.5,1.6,2.25,2,2.75,3,3.25,2.8,3,3.2,3.4,3.6,4.75,5,5.25,5.5
3.3,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,3.2,3.4,3.6,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3,4,4.25,4.5,4.75,5,5.25,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3.75,4,4.25,4.5,4.75,5,5.25,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,2.8,3.75,4,4.25,4.5,4.75,5,5.25,5.5
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,3.5,3.75,4,4.25,4.5,4.75,5,5.25,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,3.5,3.75,4,4.25,4.5,4.75,5,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,2.6,3.5,3.75,4,4.25,4.5,4.75,5,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,3.25,3.5,3.75,4,4.25,4.5,4.75,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,3.25,3.5,3.75,4,4.25,4.5,4.75,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,2.4,3.25,3.5,3.75,4,4.25,4.5,4.75,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.75,3,3.25,3.5,3.75,4,4.25,4.5,5.7,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,4.75,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,4.75,6,6.3,6.6
1.2,1.4,1.6,1.8,2,2.2,3,3.25,3.5,3.75,4,4.25,4.5,4.75,6,6.3,6.6
2.4,2.8,4.4,3.6,4.5,4.4,4.8,7.15,7,6.75,7.2,8.5,9.9,10.45,12,12.6,12.1
2.4,3.5,3.2,4.05,5,4.4,5.4,5.85,7.7,7.5,8,9.35,9.9,12.35,12,12.6,13.2
2.1,4.55,3.2,3.6,3.5,4.4,5.4,5.2,6.3,7.5,8,9.35,10.8,10.45,11,11.55,12.1
2.4,2.45,3.2,3.6,4,4.95,5.4,6.5,6.3,9.75,8.8,9.35,9.9,10.45,11,12.6,16.5
3.3,3.15,3.2,3.6,5,6.05,6,7.8,8.4,7.5,8.8,9.35,9.9,9.5,11,10.5,19.8
2.1,2.8,3.2,4.05,4.5,4.95,6,6.5,7.7,7.5,9.6,9.35,8.1,8.55,9,9.45,11
2.4,2.8,3.6,4.5,4,5.5,6,7.15,7,7.5,8.8,7.65,8.1,8.55,12,13.65,11
2.1,2.8,3.2,3.6,4,6.05,6.6,6.5,7,6.75,8,9.35,10.8,11.4,11,11.55,12.1
2.1,2.8,3.2,3.6,4.5,5.5,7.2,7.15,4.9,6,8,9.35,9.9,14.25,10,11.55,12.1
2.4,2.8,3.6,3.6,4.5,6.05,6,4.55,4.9,6,8.8,8.5,12.6,8.55,9,10.5,11
2.7,2.45,3.2,4.05,4.5,5.5,3.6,5.85,6.3,7.5,8.8,11.9,8.1,10.45,11,11.55,9.9
2.4,2.8,3.6,4.05,4.5,3.3,4.2,5.2,6.3,7.5,8,7.65,9.9,10.45,10,9.45,14.3
2.7,2.8,3.6,4.05,3,3.3,4.2,6.5,7.7,9,6.4,9.35,8.1,7.6,12,12.6,9.9
2.4,3.5,4,2.7,2.5,3.3,4.2,5.85,6.3,6,6.4,7.65,9,10.45,11,11.55,14.3
3.3,2.45,2,3.15,2.5,4.4,5.4,4.55,4.9,6.75,6.4,5.95,7.2,8.55,8,7.35,9.9
2.1,2.1,2.4,2.25,5,3.3,3.6,3.9,4.2,4.5,4.8,5.1,8.1,7.6,9,8.4,14.3
1.5,1.75,4,2.25,3,3.3,3.6,3.9,4.2,6,6.4,6.8,7.2,7.6,13,12.6,14.3
1.5,3.5,2,2.7,3,3.3,3.6,3.9,6.3,6,6.4,6.8,7.2,12.35,13,12.6,12.1
3.6,1.75,2.4,2.7,3,3.3,3.6,3.9,6.3,6,6.4,6.8,7.2,12.35,12,12.6,12.1
1.8,2.1,2.4,2.7,3.5,3.3,4.2,4.55,6.3,6.75,7.2,7.65,8.1,12.35,13,12.6,13.2
1.5,1.75,2,2.7,3,3.3,3.6,4.55,6.3,6,6.4,6.8,8.1,11.4,12,12.6,13.2
1.5,2.1,2.4,2.7,3,2.75,3.6,5.2,6.3,5.25,5.6,6.8,8.1,12.35,13,12.6,14.3
1.8,2.1,2.4,2.7,3,3.3,4.2,5.85,5.6,6,6.4,7.65,10.8,11.4,13,13.65,14.3
2.1,2.45,2.8,3.15,3.5,3.85,5.4,5.2,5.6,6,8,8.5,11.7,12.35,13,13.65,14.3
1.5,1.75,2,2.7,3.5,4.4,4.8,5.2,5.6,6.75,10.4,11.05,10.8,12.35,13,12.6,9.9
1.5,1.75,2,2.7,3.5,4.4,5.4,5.85,6.3,6.75,7.2,8.5,10.8,11.4,12,12.6,11
1.5,1.75,2,2.25,3,3.3,4.2,4.55,6.3,7.5,8,8.5,9,9.5,12,12.6,13.2
1.5,1.75,2,2.25,2.5,3.3,3.6,3.9,4.2,4.5,7.2,11.05,9.9,9.5,10,10.5,12.1
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,7.65,9,12.35,10,10.5,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,8.1,12.35,10,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,9.5,10,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,8.55,12,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,8.55,10,9.45,9.9
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,8.55,10,9.45,8.8
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,8.55,10,9.45,8.8
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,8.55,10,9.45,8.8
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,9.5,9,9.45,9.9
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,9.5,9,9.45,9.9
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,6.3,9.5,9,9.45,9.9
1.5,1.75,2,2.25,2.5,2.75,3,3.9,4.2,4.5,4.8,5.95,8.1,9.5,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,4.8,5.95,8.1,9.5,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,8.1,9.5,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,11.7,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9.9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11
1.5,1.75,2,2.25,2.5,2.75,3.6,3.9,4.2,4.5,5.6,5.95,9,8.55,9,9.45,11


==> data/evaluation/complex_cloud_short_dropout_badnet/net_delay_hist.csv <==
25,0.0026738
30,0.010398
35,0.029412
40,0.049614
45,0.063577
50,0.078134
55,0.080511
60,0.082591
65,0.075758
70,0.072193
75,0.06833
80,0.061794
85,0.044266
90,0.046049
95,0.038027
100,0.035354
105,0.02555
110,0.021687
115,0.016934
120,0.010992
125,0.014557
130,0.0092097
135,0.0086156
140,0.0059418
145,0.0056447
150,0.0065359
155,0.0053476
160,0.0038622
165,0.0047534
170,0.0017825
175,0.0017825
180,0.0017825
185,0.0014854
190,0.0017825
195,0.0011884
200,0.011884


==> data/evaluation/complex_cloud_short_dropout_badnet/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,-4.8234e-10
0.125,3.8687e-15,4.6425e-13,-5.3057e-12,7.0341e-14,-6.7554e-11,-4.8234e-10
0.15,3.095e-14,1.857e-12,-1.0611e-11,5.6273e-13,-1.3511e-10,-6.0545e-10
0.175,1.0544e-13,4.2967e-12,-1.7271e-11,1.9172e-12,-2.1991e-10,-6.0545e-10
0.2,2.555e-13,7.902e-12,-2.3931e-11,4.6454e-12,-3.047e-10,-2.414e-10
0.225,5.0733e-13,1.2322e-11,-2.6587e-11,9.2243e-12,-3.3851e-10,-2.414e-10
0.25,8.7549e-13,1.7207e-11,-2.9242e-11,1.5918e-11,-3.7232e-10,-1.3021e-09
0.275,1.3801e-12,2.3578e-11,-4.3565e-11,2.5092e-11,-5.5469e-10,-1.3021e-09
0.3,2.0753e-12,3.2455e-11,-5.7888e-11,3.7732e-11,-7.3705e-10,-0.25829
0.325,2.0717e-06,0.0002486,-0.0028412,3.7667e-05,-0.036175,-0.25829
0.35,1.6574e-05,0.00099441,-0.0056824,0.00030134,-0.07235,-0.42674
0.375,5.7287e-05,0.0023995,-0.010376,0.0010416,-0.13212,-0.42674
0.4,0.0001434,0.0046261,-0.015071,0.0026072,-0.19189,-0.69963
0.425,0.00029763,0.0079367,-0.022767,0.0054114,-0.28987,-0.69963
0.45,0.00055145,0.012594,-0.030462,0.010026,-0.38786,-10.047
0.475,0.001013,0.027524,-0.14046,0.018418,-1.7884,-10.047
0.5,0.0020864,0.061495,-0.25046,0.037934,-3.189,-9.9917
0.525,0.004243,0.11409,-0.36037,0.077145,-4.5884,-9.9917
0.55,0.0079408,0.18466,-0.47028,0.14438,-5.9878,-9.9301
0.575,0.013619,0.27232,-0.57951,0.24761,-7.3786,-9.9301
0.6,0.02169,0.37595,-0.68874,0.39436,-8.7693,-0.60289
0.625,0.032483,0.48762,-0.69537,0.59059,-8.8538,-0.60289
0.65,0.046078,0.60018,-0.70201,0.83779,-8.9382,9.1689
0.675,0.062438,0.70627,-0.60115,1.1352,-7.6541,9.1689
0.7,0.08127,0.7978,-0.50029,1.4776,-6.3699,8.2816
0.725,0.10221,0.87464,-0.40919,1.8583,-5.21,8.2816
0.75,0.12488,0.93687,-0.31809,2.2706,-4.0501,8.2816
0.775,0.14892,0.98393,-0.22671,2.7077,-2.8866,8.3073
0.8,0.17395,1.0154,-0.13533,3.1627,-1.7231,8.3073
0.825,0.19956,1.0313,-0.046696,3.6284,-0.59455,8.0581
0.85,0.22538,1.0317,0.041943,4.0979,0.53403,8.0581
0.875,0.25104,1.0191,0.1029,4.5644,1.3101,5.5413
0.9,0.27625,0.99582,0.16385,5.0227,2.0862,5.5413
0.925,0.30073,0.96072,0.24012,5.4679,3.0573,6.9334
0.95,0.32418,0.91266,0.31639,5.8942,4.0284,6.9334
0.975,0.34631,0.85753,0.32458,6.2965,4.1326,0.74445
1,0.36704,0.80104,0.33276,6.6735,4.2369,0.74445
1.025,0.38634,0.74147,0.36201,7.0243,4.6092,2.6586
1.05,0.40408,0.67711,0.39125,7.3469,4.9816,2.6586
1.075,0.42018,0.61181,0.37347,7.6397,4.7551,-1.6168
1.1,0.43469,0.54942,0.35568,7.9035,4.5287,-1.6168
1.125,0.44768,0.49003,0.33678,8.1396,4.288,-1.7187
1.15,0.45922,0.43377,0.31787,8.3494,4.0473,-1.7187
1.175,0.46939,0.3807,0.29829,8.5344,3.798,-1.7799
1.2,0.47828,0.33091,0.27871,8.696,3.5487,-1.7799
1.225,0.48597,0.28444,0.25884,8.8358,3.2956,-1.8068
1.25,0.49253,0.24133,0.23896,8.9551,3.0426,-1.8068
1.275,0.49806,0.20159,0.21929,9.0557,2.7921,-1.7883
1.3,0.50264,0.1652,0.19962,9.1389,2.5417,-1.7883
1.325,0.50635,0.13212,0.18069,9.2064,2.3006,-1.7215
1.35,0.50927,0.10231,0.16175,9.2595,2.0595,-1.7215
1.375,0.51149,0.075655,0.14404,9.2998,1.8339,-1.6103
1.4,0.51308,0.052071,0.12632,9.3288,1.6084,-1.6103
1.425,0.51412,0.03142,0.11024,9.3476,1.4036,-1.4622
1.45,0.51468,0.013567,0.094155,9.3577,1.1988,-1.4622
1.475,0.51482,-0.0016512,0.079993,9.3604,1.0185,-1.2875
1.5,0.51461,-0.014399,0.06583,9.3566,0.83818,-1.2875
1.525,0.51412,-0.024857,0.053763,9.3476,0.68453,-1.097
1.55,0.51339,-0.033207,0.041695,9.3343,0.53088,-1.097
1.575,0.51247,-0.039634,0.031778,9.3177,0.40461,-0.90158
1.6,0.51142,-0.044327,0.021861,9.2986,0.27834,-0.90158
1.625,0.51027,-0.047469,0.014045,9.2777,0.17882,-0.71055
1.65,0.50906,-0.049243,0.0062286,9.2556,0.079305,-0.71055
1.675,0.50782,-0.049821,0.00038001,9.2331,0.0048384,-0.53169
1.7,0.50658,-0.049376,-0.0054686,9.2105,-0.069628,-0.53169
1.725,0.50536,-0.048062,-0.0095467,9.1883,-0.12155,-0.37074
1.75,0.50418,-0.046034,-0.013625,9.1669,-0.17348,-0.37074
1.775,0.50306,-0.043569,-0.01455,9.1465,-0.18526,-0.08414
1.8,0.502,-0.040942,-0.015476,9.1273,-0.19704,-0.08414
1.825,0.50093,-0.047739,0.09321,9.1079,1.1868,9.8806
1.85,0.49946,-0.073454,0.2019,9.081,2.5706,9.8806
1.875,0.49712,-0.11548,0.2833,9.0386,3.6071,7.4003
1.9,0.49357,-0.17118,0.3647,8.974,4.6436,7.4003
1.925,0.4885,-0.2342,0.37202,8.8819,4.7367,0.66469
1.95,0.48185,-0.2984,0.37933,8.7609,4.8297,0.66469
1.975,0.4736,-0.3603,0.34379,8.611,4.3772,-3.2309
2,0.46388,-0.41635,0.30825,8.4342,3.9247,-3.2309
2.025,0.45284,-0.46579,0.26463,8.2335,3.3694,-3.9649
2.05,0.44066,-0.50786,0.22102,8.0119,2.8141,-3.9649
2.075,0.42751,-0.54243,0.17669,7.7729,2.2497,-4.0301
2.1,0.4136,-0.56936,0.13236,7.52,1.6853,-4.0301
2.125,0.39911,-0.58862,0.088198,7.2565,1.123,-4.0146
2.15,0.38423,-0.60018,0.044037,6.986,0.5607,-4.0146
2.175,0.36916,-0.60428,0.0027937,6.712,0.03557,-3.7494
2.2,0.35408,-0.60116,-0.03845,6.4378,-0.48956,-3.4854
2.225,0.33916,-0.59108,-0.076789,6.1665,-0.97771,-3.4854
2.25,0.32458,-0.57432,-0.11513,5.9014,-1.4659,-2.0304
2.275,0.31049,-0.55227,-0.13746,5.6452,-1.7502,-2.0304
2.3,0.297,-0.52636,-0.1598,5.4,-2.0346,-1.0357
2.325,0.28419,-0.49753,-0.17119,5.1672,-2.1796,-1.0357
2.35,0.27214,-0.46674,-0.18258,4.9479,-2.3247,-0.50812
2.375,0.26087,-0.43448,-0.18817,4.7431,-2.3959,-0.50812
2.4,0.25042,-0.40127,-0.19376,4.5531,-2.467,-0.04027
2.425,0.24081,-0.36753,-0.1942,4.3784,-2.4727,-0.04027
2.45,0.23205,-0.33372,-0.19465,4.219,-2.4783,0.34816
2.475,0.22412,-0.3002,-0.19082,4.075,-2.4295,0.34816
2.5,0.21703,-0.26734,-0.18699,3.946,-2.3808,0.64855
2.525,0.21075,-0.23542,-0.17985,3.8318,-2.29,0.64855
2.55,0.20525,-0.20473,-0.17272,3.7318,-2.1991,0.86064
2.575,0.2005,-0.17547,-0.16325,3.6454,-2.0786,0.86064
2.6,0.19646,-0.14785,-0.15378,3.572,-1.958,0.99
2.625,0.19309,-0.12198,-0.14289,3.5108,-1.8194,0.99
2.65,0.19035,-0.098006,-0.132,3.4608,-1.6807,1.046
2.675,0.18818,-0.07597,-0.1205,3.4214,-1.5342,1.046
2.7,0.18653,-0.055934,-0.10899,3.3915,-1.3877,1.0401
2.725,0.18536,-0.037893,-0.097552,3.3702,-1.2421,1.0401
2.75,0.18462,-0.021846,-0.086111,3.3567,-1.0964,0.98522
2.775,0.18425,-0.0077398,-0.075273,3.3501,-0.95841,0.98522
2.8,0.18422,0.0044747,-0.064436,3.3494,-0.82042,0.89408
2.825,0.18446,0.014884,-0.054601,3.3539,-0.6952,0.89408
2.85,0.18495,0.023575,-0.044766,3.3627,-0.56998,0.77894
2.875,0.18563,0.030658,-0.036198,3.375,-0.46088,0.77894
2.9,0.18647,0.036241,-0.027629,3.3903,-0.35179,0.65087
2.925,0.18743,0.04045,-0.02047,3.4078,-0.26063,0.65087
2.95,0.18848,0.043405,-0.01331,3.4269,-0.16947,0.51934
2.975,0.18959,0.045235,-0.0075973,3.4471,-0.096732,0.51934
3,0.19073,0.046064,-0.0018846,3.4679,-0.023995,0.39198
3.025,0.19189,0.046017,0.0024272,3.4888,0.030904,0.39198
3.05,0.19303,0.045215,0.0067389,3.5096,0.085803,0.27457
3.075,0.19414,0.043771,0.0097592,3.5298,0.12426,0.27457
3.1,0.19521,0.041799,0.012779,3.5493,0.16271,10.125
3.125,0.19615,0.029953,0.12278,3.5663,1.5633,10.125
3.15,0.19655,-0.00097943,0.23278,3.5736,2.9638,10.074
3.175,0.19594,-0.050624,0.34278,3.5626,4.3644,10.074
3.2,0.19387,-0.11838,0.45278,3.5249,5.765,10.015
3.225,0.18988,-0.20343,0.56278,3.4524,7.1655,10.015
3.25,0.18356,-0.30474,0.67278,3.3375,8.5661,3.9022
3.275,0.17455,-0.4167,0.7157,3.1737,9.1126,3.9022
3.3,0.16268,-0.53432,0.75863,2.9578,9.6591,-2.1081
3.325,0.14783,-0.65323,0.73544,2.6878,9.3639,-2.1081
3.35,0.13004,-0.76912,0.71225,2.3644,9.0686,-5.934
3.375,0.10942,-0.87909,0.64698,1.9895,8.2376,-5.934
3.4,0.086164,-0.97994,0.5817,1.5666,7.4065,-5.3451
3.425,0.060499,-1.0717,0.52291,1.1,6.6578,-5.3451
3.45,0.032651,-1.1546,0.46411,0.59365,5.9092,-7.8791
3.475,0.0028628,-1.2261,0.37744,0.052052,4.8057,-7.8791
3.5,-0.028536,-1.2835,0.29077,-0.51884,3.7022,-8.7007
3.525,-0.061183,-1.3255,0.19506,-1.1124,2.4836,-8.7007
3.55,-0.094676,-1.3512,0.099353,-1.7214,1.265,-8.5218
3.575,-0.12861,-1.3604,0.0056134,-2.3383,0.071472,-8.5218
3.6,-0.16256,-1.3532,-0.088126,-2.9556,-1.1221,-7.1349
3.625,-0.19614,-1.3309,-0.16661,-3.5661,-2.1213,-7.1349
3.65,-0.22899,-1.2952,-0.24509,-4.1635,-3.1206,-5.2449
3.675,-0.2608,-1.2478,-0.30279,-4.7418,-3.8552,-5.2449
3.7,-0.2913,-1.1909,-0.36048,-5.2964,-4.5898,-9.9206
3.725,-0.32023,-1.1203,-0.46961,-5.8224,-5.9792,-9.9206
3.75,-0.34718,-1.0328,-0.57873,-6.3123,-7.3687,2.9475
3.775,-0.37182,-0.93947,-0.54631,-6.7604,-6.9559,2.9475
3.8,-0.39419,-0.85099,-0.51389,-7.1671,-6.5431,2.737
3.825,-0.41441,-0.76727,-0.48378,-7.5348,-6.1597,2.737
3.85,-0.4326,-0.68822,-0.45368,-7.8654,-5.7764,2.4352
3.875,-0.44886,-0.61363,-0.42689,-8.1611,-5.4353,2.4352
3.9,-0.46331,-0.54332,-0.4001,-8.4239,-5.0942,2.1314
3.925,-0.47606,-0.47705,-0.37665,-8.6556,-4.7957,2.1314
3.95,-0.4872,-0.4146,-0.35321,-8.8581,-4.4972,2.3355
3.975,-0.49682,-0.35618,-0.32752,-9.0331,-4.1701,2.3355
4,-0.50504,-0.30202,-0.30183,-9.1826,-3.843,1.4183
4.025,-0.51195,-0.2513,-0.28623,-9.3082,-3.6444,1.4183
4.05,-0.51763,-0.2032,-0.27063,-9.4114,-3.4457,1.7771
4.075,-0.52214,-0.15807,-0.25108,-9.4934,-3.1968,1.7771
4.1,-0.52556,-0.11625,-0.23153,-9.5556,-2.9479,2.5548
4.125,-0.52798,-0.078494,-0.20343,-9.5997,-2.5901,2.5548
4.15,-0.52952,-0.045552,-0.17532,-9.6277,-2.2323,-3.4177
4.175,-0.53025,-0.011796,-0.21292,-9.641,-2.7109,-3.4177
4.2,-0.53006,0.02839,-0.25051,-9.6375,-3.1896,5.2261
4.225,-0.52885,0.066877,-0.19303,-9.6154,-2.4577,5.2261
4.25,-0.5268,0.095493,-0.13554,-9.5782,-1.7257,3.9025
4.275,-0.52415,0.11541,-0.092612,-9.5299,-1.1792,3.9025
4.3,-0.52109,0.12785,-0.049684,-9.4744,-0.6326,2.7637
4.325,-0.51781,0.13388,-0.019284,-9.4147,-0.24553,2.7637
4.35,-0.51444,0.1346,0.011117,-9.3535,0.14155,1.8179
4.375,-0.51111,0.1309,0.031114,-9.293,0.39615,1.8179
4.4,-0.50792,0.12371,0.05111,-9.235,0.65075,1.0473
4.425,-0.50495,0.11376,0.062631,-9.1809,0.79744,1.0473
4.45,-0.50225,0.10181,0.074152,-9.1319,0.94413,0.44602
4.475,-0.49987,0.088413,0.079058,-9.0886,1.0066,0.44602
4.5,-0.49784,0.074165,0.083964,-9.0516,1.0691,-0.0029351
4.525,-0.49617,0.059491,0.083932,-9.0212,1.0687,-0.0029351
4.55,-0.49486,0.044823,0.083899,-8.9975,1.0682,-0.31833
4.575,-0.49392,0.030463,0.080398,-8.9804,1.0237,-0.31833
4.6,-0.49334,0.016714,0.076896,-8.9698,0.97907,-10.228
4.625,-0.49301,0.012884,-0.033104,-8.9638,-0.42149,-10.228
4.65,-0.49253,0.028275,-0.1431,-8.9551,-1.8221,-10.223
4.675,-0.49143,0.062699,-0.2531,-8.9352,-3.2226,-10.223
4.7,-0.48924,0.11574,-0.3631,-8.8953,-4.6232,-10.188
4.725,-0.4855,0.18676,-0.4731,-8.8272,-6.0237,-10.188
4.75,-0.47976,0.2749,-0.5831,-8.7229,-7.4243,-9.3077
4.775,-0.47162,0.37856,-0.68549,-8.575,-8.7279,-9.3077
4.8,-0.46072,0.49608,-0.7854,-8.3767,-10,-0.16997
4.825,-0.44677,0.61982,-0.7854,-8.1231,-10,-0.16997
4.85,-0.42973,0.74356,-0.7854,-7.8132,-10,-0.075136
4.875,-0.40959,0.86731,-0.7854,-7.4471,-10,-0.075136
4.9,-0.38636,0.99105,-0.7854,-7.0247,-10,0.94345
4.925,-0.36004,1.1148,-0.78289,-6.5461,-9.968,0.94345
4.95,-0.33063,1.2375,-0.77251,-6.0115,-9.8359,5.7902
4.975,-0.2982,1.3556,-0.70882,-5.4218,-9.025,5.7902
5,-0.26292,1.4652,-0.64513,-4.7804,-8.214,9.4721
5.025,-0.22504,1.563,-0.54093,-4.0916,-6.8874,9.4721
5.05,-0.1849,1.6451,-0.43674,-3.3619,-5.5608,9.9396
5.075,-0.14292,1.7103,-0.32741,-2.5986,-4.1687,9.9396
5.1,-0.099537,1.7575,-0.21807,-1.8098,-2.7766,9.9974
5.125,-0.055206,1.7859,-0.1081,-1.0038,-1.3764,9.9974
5.15,-0.010404,1.7951,0.0018714,-0.18916,0.023827,9.9018
5.175,0.034391,1.7853,0.11079,0.62529,1.4106,9.9018
5.2,0.078703,1.7565,0.21971,1.431,2.7974,7.2192
5.225,0.12208,1.7116,0.29912,2.2197,3.8085,7.2192
5.25,0.16417,1.6535,0.37853,2.985,4.8196,5.7723
5.275,0.20466,1.5837,0.44203,3.7211,5.6281,5.7723
5.3,0.24327,1.5039,0.50553,4.4232,6.4365,3.8033
5.325,0.27979,1.4159,0.54736,5.087,6.9692,3.8033
5.35,0.31402,1.3218,0.5892,5.7094,7.5019,1.5615
5.375,0.34584,1.2233,0.60637,6.288,7.7206,1.5615
5.4,0.37516,1.1223,0.62355,6.8211,7.9393,0.379
5.425,0.40194,1.0198,0.62772,7.308,7.9924,0.379
5.45,0.42615,0.91676,0.63189,7.7482,8.0455,-0.80576
5.475,0.44778,0.81402,0.62303,8.1415,7.9326,-0.80576
5.5,0.46686,0.71254,0.61416,8.4884,7.8197,-0.96486
5.525,0.48342,0.61245,0.60355,8.7895,7.6846,-0.96486
5.55,0.4975,0.51389,0.59293,9.0454,7.5495,-1.2347
5.575,0.50913,0.41709,0.57935,9.2569,7.3766,-1.2347
5.6,0.51837,0.32228,0.56577,9.4249,7.2036,-0.066234
5.625,0.52525,0.22852,0.56504,9.55,7.1943,-0.066234
5.65,0.52979,0.13487,0.56431,9.6326,7.1851,-9.9885
5.675,0.53206,0.049579,0.45444,9.6739,5.7861,-9.9885
5.7,0.53242,-0.018456,0.34457,9.6803,4.3872,-7.0766
5.725,0.53127,-0.071101,0.26673,9.6595,3.3961,-7.0766
5.75,0.52897,-0.11061,0.18888,9.6177,2.4049,-5.2864
5.775,0.52584,-0.13846,0.13073,9.5607,1.6645,-5.2864
5.8,0.52213,-0.15621,0.072582,9.4933,0.92414,-3.5967
5.825,0.5181,-0.16545,0.033018,9.42,0.4204,-3.5967
5.85,0.51392,-0.16776,-0.0065458,9.344,-0.083344,-2.3878
5.875,0.50976,-0.16432,-0.032812,9.2683,-0.41777,-2.3878
5.9,0.50574,-0.15628,-0.059078,9.1953,-0.7522,-1.4047
5.925,0.50197,-0.1446,-0.07453,9.1268,-0.94895,-1.4047
5.95,0.49853,-0.13022,-0.089982,9.0642,-1.1457,-0.63195
5.975,0.49548,-0.11389,-0.096934,9.0087,-1.2342,-0.63195
6,0.49285,-0.09635,-0.10389,8.9609,-1.3227,-0.051671
6.025,0.49067,-0.078153,-0.10445,8.9212,-1.3299,-0.051671
6.05,0.48894,-0.059858,-0.10502,8.8898,-1.3372,0.35825
6.075,0.48767,-0.041856,-0.10108,8.8667,-1.287,0.35825
6.1,0.48684,-0.02454,-0.097141,8.8517,-1.2368,0.62276
6.125,0.48644,-0.0081634,-0.09029,8.8443,-1.1496,0.62276
6.15,0.48642,0.0070188,-0.08344,8.8441,-1.0624,0.76898
6.175,0.48678,0.020866,-0.074981,8.8505,-0.95469,0.76898
6.2,0.48746,0.033237,-0.066522,8.8628,-0.84699,0.81721
6.225,0.48843,0.044085,-0.057533,8.8805,-0.73253,0.81721
6.25,0.48965,0.053363,-0.048544,8.9027,-0.61808,0.79633
6.275,0.49108,0.061089,-0.039784,8.9287,-0.50655,0.79633
6.3,0.49269,0.067283,-0.031024,8.958,-0.39502,0.72502
6.325,0.49443,0.072014,-0.023049,8.9897,-0.29347,0.72502
6.35,0.49628,0.07535,-0.015074,9.0232,-0.19193,0.62149
6.375,0.49819,0.077389,-0.0082376,9.058,-0.10488,0.62149
6.4,0.50014,0.078233,-0.0014012,9.0934,-0.017841,0.50097
6.425,0.50209,0.077996,0.0041095,9.1289,0.052324,0.50097
6.45,0.50403,0.076794,0.0096202,9.1642,0.12249,0.37571
6.475,0.50592,0.074749,0.013753,9.1986,0.17511,0.37571
6.5,0.50776,0.071981,0.017886,9.232,0.22773,0.25502
6.525,0.50952,0.068606,0.020691,9.264,0.26345,0.25502
6.55,0.51119,0.06474,0.023496,9.2943,0.29916,0.14553
6.575,0.51275,0.060488,0.025097,9.3228,0.31955,0.14553
6.6,0.51421,0.055957,0.026698,9.3492,0.33993,0.051429
6.625,0.51555,0.051235,0.027264,9.3736,0.34713,0.051429
6.65,0.51677,0.046415,0.027829,9.3958,0.35433,-0.025067
6.675,0.51787,0.04157,0.027554,9.4158,0.35082,-0.025067
6.7,0.51885,0.036773,0.027278,9.4336,0.34731,-0.083421
6.725,0.51971,0.03208,0.02636,9.4492,0.33563,-0.083421
6.75,0.52045,0.027548,0.025443,9.4628,0.32395,-0.12433
6.775,0.52109,0.023216,0.024075,9.4743,0.30653,-0.12433
6.8,0.52162,0.019122,0.022707,9.4839,0.28912,-0.14939
6.825,0.52205,0.015293,0.021064,9.4917,0.2682,-0.14939
6.85,0.52238,0.011751,0.019421,9.4979,0.24727,-0.16087
6.875,0.52264,0.008507,0.017651,9.5025,0.22474,-0.16087
6.9,0.52281,0.005573,0.015882,9.5057,0.20221,-0.16087
6.925,0.52292,0.0029487,0.014112,9.5076,0.17968,-0.16087
6.95,0.52296,0.00063402,0.012342,9.5084,0.15715,-0.15236
6.975,0.52295,-0.0013792,0.010666,9.5082,0.13581,-0.15236
7,0.52289,-0.0030991,0.0089903,9.5072,0.11447,-0.13764
7.025,0.5228,-0.00454,0.0074763,9.5054,0.095192,-0.13764
7.05,0.52267,-0.0057158,0.0059623,9.5031,0.075915,-0.11893
7.075,0.52252,-0.0066448,0.0046541,9.5003,0.059258,-0.11893
7.1,0.52234,-0.0073447,0.0033458,9.4971,0.042601,0.37464
7.125,0.52215,-0.0082909,0.0074669,9.4936,0.095071,0.37464
7.15,0.52192,-0.0099581,0.011588,9.4894,0.14754,0.61126
7.175,0.52164,-0.012574,0.018312,9.4844,0.23315,0.61126
7.2,0.52128,-0.016367,0.025036,9.4778,0.31876,0.93997
7.225,0.52081,-0.021652,0.035375,9.4693,0.45041,0.93997
7.25,0.52018,-0.028745,0.045715,9.4579,0.58206,1.3936
7.275,0.51935,-0.038082,0.061044,9.4428,0.77724,1.3936
7.3,0.51826,-0.050097,0.076373,9.4228,0.97242,2.0098
7.325,0.51682,-0.065377,0.098482,9.3967,1.2539,2.0098
7.35,0.51496,-0.084507,0.12059,9.3628,1.5354,2.822
7.375,0.51256,-0.10825,0.15163,9.3192,1.9306,2.822
7.4,0.5095,-0.13737,0.18267,9.2636,2.3259,3.8337
7.425,0.50564,-0.17278,0.22484,9.1934,2.8628,3.8337
7.45,0.5008,-0.21538,0.26701,9.1054,3.3997,10.132
7.475,0.49476,-0.27073,0.37701,8.9957,4.8003,10.132
7.5,0.48711,-0.34397,0.48701,8.8566,6.2009,10.081
7.525,0.47742,-0.4342,0.59701,8.6804,7.6014,10.081
7.55,0.46527,-0.54033,0.70701,8.4595,9.002,3.5304
7.575,0.45032,-0.65656,0.74585,8.1876,9.4965,3.5304
7.6,0.4324,-0.77778,0.78468,7.8618,9.9909,0.029045
7.625,0.41141,-0.90146,0.785,7.4802,9.995,0.029045
7.65,0.38733,-1.0252,0.78532,7.0423,9.9991,-3.6795
7.675,0.36017,-1.1464,0.74485,6.5486,9.4837,-3.6795
7.7,0.33005,-1.2624,0.70437,6.001,8.9684,-7.6825
7.725,0.29713,-1.3699,0.61987,5.4023,7.8924,-7.6825
7.75,0.26166,-1.4654,0.53536,4.7574,6.8164,-9.6415
7.775,0.22397,-1.5466,0.4293,4.0722,5.4661,-9.6415
7.8,0.18447,-1.6109,0.32325,3.354,4.1157,-9.9082
7.825,0.14358,-1.6573,0.21426,2.6105,2.728,-9.9082
7.85,0.10176,-1.6851,0.10527,1.8502,1.3403,-5.894
7.875,0.059449,-1.6979,0.040433,1.0809,0.51481,-5.894
7.9,0.016961,-1.6993,-0.024401,0.30839,-0.31069,-6.6198
7.925,-0.025414,-1.6886,-0.097219,-0.46207,-1.2378,-6.6198
7.95,-0.067364,-1.6653,-0.17004,-1.2248,-2.165,-6.706
7.975,-0.10857,-1.6294,-0.2438,-1.9741,-3.1042,-6.706
8,-0.14873,-1.5809,-0.31757,-2.7042,-4.0434,-5.1209
8.025,-0.18753,-1.5216,-0.3739,-3.4096,-4.7606,-5.1209
8.05,-0.22473,-1.4531,-0.43023,-4.086,-5.4779,-7.6255
8.075,-0.26009,-1.3736,-0.51411,-4.729,-6.5459,-7.6255
8.1,-0.2933,-1.2812,-0.59799,-5.3328,-7.6138,1.1439
8.125,-0.32411,-1.1836,-0.58541,-5.8929,-7.4536,1.1439
8.15,-0.3525,-1.0878,-0.57283,-6.4091,-7.2934,-1.2449
8.175,-0.3785,-0.99198,-0.58652,-6.8819,-7.4678,-1.2449
8.2,-0.40208,-0.89413,-0.60021,-7.3106,-7.6421,2.8551
8.225,-0.42322,-0.79757,-0.56881,-7.6949,-7.2423,2.8551
8.25,-0.442,-0.70564,-0.5374,-8.0364,-6.8424,3.7757
8.275,-0.45855,-0.61921,-0.49587,-8.3372,-6.3136,3.7757
8.3,-0.47301,-0.53916,-0.45433,-8.6002,-5.7848,2.8505
8.325,-0.48555,-0.46484,-0.42298,-8.8282,-5.3855,2.8505
8.35,-0.4963,-0.39552,-0.39162,-9.0236,-4.9863,2.2347
8.375,-0.50537,-0.33072,-0.36704,-9.1885,-4.6733,2.2347
8.4,-0.51287,-0.26993,-0.34246,-9.3248,-4.3603,2.061
8.425,-0.5189,-0.21304,-0.31979,-9.4345,-4.0717,2.061
8.45,-0.52355,-0.15991,-0.29712,-9.5191,-3.783,1.959
8.475,-0.52692,-0.11049,-0.27557,-9.5804,-3.5087,1.959
8.5,-0.5291,-0.064688,-0.25402,-9.6201,-3.2343,-0.19956
8.525,-0.53017,-0.020525,-0.25622,-9.6395,-3.2622,-0.19956
8.55,-0.53013,0.02401,-0.25841,-9.6387,-3.2902,5.331
8.575,-0.52901,0.063746,-0.19977,-9.6184,-2.5436,5.331
8.6,-0.52702,0.093426,-0.14113,-9.5823,-1.7969,3.982
8.625,-0.52441,0.11424,-0.097327,-9.5348,-1.2392,3.982
8.65,-0.52138,0.12743,-0.053524,-9.4796,-0.68149,2.8278
8.675,-0.5181,0.13407,-0.022419,-9.4199,-0.28545,2.8278
8.7,-0.51472,0.13527,0.0086865,-9.3585,0.1106,1.8672
8.725,-0.51137,0.13195,0.029225,-9.2976,0.37211,1.8672
8.75,-0.50815,0.12504,0.049764,-9.2391,0.63361,1.0865
8.775,-0.50514,0.11529,0.061715,-9.1844,0.78578,1.0865
8.8,-0.5024,0.10346,0.073666,-9.1346,0.93795,0.4743
8.825,-0.49998,0.090123,0.078884,-9.0906,1.0044,0.4743
8.85,-0.4979,0.075877,0.084101,-9.0528,1.0708,0.01607
8.875,-0.49619,0.061161,0.084278,-9.0217,1.0731,0.01607
8.9,-0.49485,0.046415,0.084454,-8.9972,1.0753,-0.30624
8.925,-0.49387,0.031947,0.081086,-8.9794,1.0324,-0.30624
8.95,-0.49324,0.018066,0.077717,-8.9681,0.98953,-0.51269
8.975,-0.49296,0.0049712,0.072078,-8.9629,0.91772,-0.51269
9,-0.49299,-0.0071392,0.066438,-8.9634,0.84591,-0.62477
9.025,-0.49331,-0.018157,0.059566,-8.9692,0.75841,-0.62477
9.05,-0.49389,-0.027975,0.052693,-8.9797,0.67091,-0.6597
9.075,-0.49469,-0.036558,0.045436,-8.9944,0.57851,-0.6597
9.1,-0.4957,-0.043872,0.03818,-9.0128,0.48612,-0.63955
9.125,-0.49688,-0.049936,0.031145,-9.0341,0.39655,-0.63955
9.15,-0.49819,-0.054771,0.02411,-9.058,0.30697,-0.58003
9.175,-0.49961,-0.058431,0.017729,-9.0838,0.22574,-0.58003
9.2,-0.5011,-0.060975,0.011349,-9.1109,0.1445,-0.49476
9.225,-0.50265,-0.062485,0.0059066,-9.139,0.075206,-0.49476
9.25,-0.50422,-0.063043,0.00046422,-9.1676,0.0059107,-0.39701
9.275,-0.50579,-0.062742,-0.0039029,-9.1962,-0.049694,-0.39701
9.3,-0.50735,-0.061677,-0.0082701,-9.2245,-0.1053,-0.29604
9.325,-0.50887,-0.059945,-0.011527,-9.2522,-0.14676,-0.29604
9.35,-0.51034,-0.057643,-0.014783,-9.2789,-0.18822,-0.19921
9.375,-0.51175,-0.054864,-0.016974,-9.3045,-0.21612,-0.19921
9.4,-0.51308,-0.051702,-0.019166,-9.3287,-0.24402,-0.1117
9.425,-0.51433,-0.048241,-0.020394,-9.3515,-0.25967,-0.1117
9.45,-0.51549,-0.044564,-0.021623,-9.3726,-0.27531,-0.03678
9.475,-0.51656,-0.040745,-0.022028,-9.392,-0.28046,-0.03678
9.5,-0.51753,-0.036855,-0.022432,-9.4096,-0.28562,0.023884
9.525,-0.5184,-0.032953,-0.022169,-9.4255,-0.28227,0.023884
9.55,-0.51918,-0.029097,-0.021907,-9.4396,-0.27893,0.069928
9.575,-0.51986,-0.025331,-0.021138,-9.4519,-0.26913,0.069928
9.6,-0.52044,-0.021699,-0.020368,-9.4626,-0.25934,0.10198
9.625,-0.52094,-0.018233,-0.019247,-9.4717,-0.24505,0.10198
9.65,-0.52136,-0.014963,-0.018125,-9.4792,-0.23077,0.10198
9.675,-0.52169,-0.011908,-0.01679,-9.4853,-0.21378,0.12136
9.7,-0.52195,-0.009087,-0.015455,-9.4901,-0.19678,0.12136
9.725,-0.52215,-0.0065074,-0.014027,-9.4936,-0.17859,0.12984
9.75,-0.52228,-0.0041778,-0.012599,-9.496,-0.16041,0.12984
9.775,-0.52236,-0.0020976,-0.011175,-9.4974,-0.14229,0.12941
9.8,-0.52239,-0.0002666,-0.0097515,-9.498,-0.12416,0.12941
9.825,-0.52237,0.0013223,-0.0084081,-9.4977,-0.10706,0.12213
9.85,-0.52232,0.0026762,-0.0070646,-9.4968,-0.08995,0.12213
9.875,-0.52224,0.0038067,-0.0058549,-9.4953,-0.074547,0.10997
9.9,-0.52214,0.0047254,-0.0046452,-9.4934,-0.059145,0.10997
9.925,-0.52201,0.0054472,-0.0036032,-9.4911,-0.045878,0.094727
9.95,-0.52186,0.0059865,-0.0025612,-9.4885,-0.03261,0.094727
9.975,-0.52171,0.0063597,-0.0017038,-9.4856,-0.021694,0.077946
10,-0.52155,0.0065829,-0.00084641,-9.4827,-0.010777,0.077946


==> data/evaluation/complex_cloud_short_mpconly/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,-4.8234e-10
0.125,3.8687e-15,4.6425e-13,-5.3057e-12,7.0341e-14,-6.7554e-11,-4.8234e-10
0.15,3.095e-14,1.857e-12,-1.0611e-11,5.6273e-13,-1.3511e-10,-2.3807e-10
0.175,1.025e-13,3.9431e-12,-1.323e-11,1.8636e-12,-1.6845e-10,-2.3807e-10
0.2,2.3193e-13,6.4875e-12,-1.5849e-11,4.2168e-12,-2.0179e-10,-6.0072e-11
0.225,4.2927e-13,9.3189e-12,-1.651e-11,7.8048e-12,-2.1021e-10,-6.0072e-11
0.25,6.9883e-13,1.2266e-11,-1.717e-11,1.2706e-11,-2.1862e-10,6.1863e-11
0.275,1.0425e-12,1.5211e-11,-1.649e-11,1.8955e-11,-2.0996e-10,6.1863e-11
0.3,1.4584e-12,1.8037e-11,-1.5809e-11,2.6516e-11,-2.0129e-10,-10.055
0.325,8.016e-05,0.0096153,-0.11,0.0014575,-1.4006,-10.055
0.35,0.00064012,0.038345,-0.22,0.011638,-2.8011,-10.004
0.375,0.0021539,0.085842,-0.33,0.039161,-4.2017,-10.004
0.4,0.0050839,0.15153,-0.44,0.092434,-5.6023,-7.4664
0.425,0.0098575,0.23249,-0.52213,0.17923,-6.648,-7.4664
0.45,0.016812,0.32589,-0.60426,0.30567,-7.6937,-0.45422
0.475,0.026205,0.42568,-0.60926,0.47645,-7.7573,-0.45422
0.5,0.038102,0.52618,-0.61425,0.69276,-7.8209,4.3228
0.525,0.052488,0.6236,-0.5667,0.95433,-7.2155,4.3228
0.55,0.069223,0.71401,-0.51915,1.2586,-6.6101,7.2714
0.575,0.088108,0.79467,-0.43917,1.602,-5.5917,7.2714
0.6,0.10885,0.86266,-0.35918,1.9791,-4.5733,8.8332
0.625,0.13112,0.91613,-0.26202,2.384,-3.3361,8.8332
0.65,0.15452,0.95318,-0.16485,2.8095,-2.099,9.2435
0.675,0.17864,0.97308,-0.063174,3.2479,-0.80436,9.2435
0.7,0.20303,0.97524,0.038504,3.6914,0.49025,8.5373
0.725,0.22726,0.96031,0.13241,4.1319,1.686,8.5373
0.75,0.25091,0.9291,0.22632,4.5619,2.8817,8.5373
0.775,0.27359,0.88316,0.30504,4.9743,3.8839,7.1559
0.8,0.29496,0.82409,0.38376,5.3628,4.8861,7.1559
0.825,0.31473,0.7578,0.39321,5.7224,5.0065,0.85967
0.85,0.33283,0.68999,0.40267,6.0515,5.1269,0.85967
0.875,0.34924,0.62316,0.38096,6.3498,4.8505,-1.9736
0.9,0.36402,0.55986,0.35925,6.6186,4.5741,-1.9736
0.925,0.37727,0.50095,0.32756,6.8594,4.1706,-2.8811
0.95,0.38911,0.44728,0.29586,7.0748,3.7671,-2.8811
0.975,0.39968,0.39884,0.26509,7.2669,3.3753,-2.7973
1,0.4091,0.35559,0.23433,7.4381,2.9835,-2.7973
1.025,0.4175,0.3173,0.20685,7.5909,2.6337,-2.4977
1.05,0.425,0.28372,0.17937,7.7273,2.2839,-2.4977
1.075,0.43172,0.25445,0.15667,7.8495,1.9948,-2.0638
1.1,0.43776,0.22911,0.13397,7.9592,1.7058,-2.0638
1.125,0.4432,0.20716,0.11755,8.0583,1.4967,-1.4928
1.15,0.44814,0.18807,0.10113,8.148,1.2876,-1.4928
1.175,0.45263,0.17142,0.089396,8.2296,1.1382,-1.0666
1.2,0.45673,0.15682,0.077663,8.3041,0.98883,-1.0666
1.225,0.46048,0.14397,0.069378,8.3724,0.88335,-0.75314
1.25,0.46394,0.13256,0.061094,8.4352,0.77787,-0.75314
1.275,0.46712,0.12238,0.055296,8.4931,0.70405,-0.52707
1.3,0.47006,0.11321,0.049498,8.5466,0.63023,-0.52707
1.325,0.47279,0.10491,0.045447,8.5962,0.57865,-0.3683
1.35,0.47532,0.097313,0.041396,8.6421,0.52707,-0.3683
1.375,0.47766,0.090321,0.03853,8.6847,0.49058,-0.26049
1.4,0.47984,0.083831,0.035665,8.7243,0.4541,-0.26049
1.425,0.48185,0.077774,0.033571,8.761,0.42744,-0.19035
1.45,0.48373,0.072083,0.031477,8.795,0.40078,-0.19035
1.475,0.48546,0.066717,0.029858,8.8266,0.38016,-0.14722
1.5,0.48707,0.061634,0.028238,8.8557,0.35954,-0.14722
1.525,0.48855,0.056811,0.026889,8.8826,0.34236,-0.12265
1.55,0.48991,0.052224,0.02554,8.9074,0.32519,-0.12265
1.575,0.49116,0.047861,0.024329,8.9302,0.30977,-0.11008
1.6,0.4923,0.04371,0.023118,8.951,0.29435,-0.11008
1.625,0.49335,0.039765,0.021968,8.9699,0.2797,-0.1046
1.65,0.49429,0.036022,0.020817,8.9871,0.26505,-0.1046
1.675,0.49515,0.032478,0.019688,9.0027,0.25067,-0.10266
1.7,0.49592,0.029132,0.018558,9.0167,0.23629,-0.10266
1.725,0.49661,0.025982,0.017439,9.0292,0.22204,-0.10179
1.75,0.49722,0.023028,0.016319,9.0403,0.20778,-0.10179
1.775,0.49768,0.010572,0.12623,9.0487,1.6072,9.992
1.8,0.49759,-0.020947,0.23614,9.0471,3.0067,9.992
1.825,0.49648,-0.0711,0.34549,9.0268,4.399,9.9409
1.85,0.49388,-0.13924,0.45484,8.9797,5.7912,9.9409
1.875,0.48939,-0.22179,0.5279,8.8981,6.7214,6.6413
1.9,0.4827,-0.31539,0.60095,8.7764,7.6516,6.6413
1.925,0.47364,-0.40712,0.50301,8.6116,6.4045,-8.904
1.95,0.46247,-0.48384,0.40506,8.4086,5.1574,-8.904
1.975,0.44958,-0.54445,0.30265,8.1742,3.8535,-9.31
2,0.43539,-0.58798,0.20024,7.9162,2.5496,-9.31
2.025,0.42033,-0.61443,0.10336,7.6423,1.316,-8.8079
2.05,0.40481,-0.62403,0.00647,7.3602,0.082379,-8.8079
2.075,0.38926,-0.61783,-0.077342,7.0774,-0.98475,-7.6193
2.1,0.37404,-0.59702,-0.16115,6.8007,-2.0519,-7.6193
2.125,0.35949,-0.56628,-0.19197,6.5361,-2.4442,-2.8012
2.15,0.34577,-0.53025,-0.22278,6.2867,-2.8365,-2.8012
2.175,0.333,-0.49152,-0.22356,6.0545,-2.8464,-0.070707
2.2,0.3212,-0.45266,-0.22434,5.8399,-2.8563,1.0861
2.225,0.31036,-0.41475,-0.21239,5.6429,-2.7042,1.0861
2.25,0.30044,-0.37888,-0.20044,5.4626,-2.5521,1.4261
2.275,0.29139,-0.34539,-0.18475,5.2981,-2.3524,1.4261
2.3,0.28315,-0.31459,-0.16907,5.1482,-2.1526,1.4775
2.325,0.27564,-0.28654,-0.15281,5.0117,-1.9457,1.4775
2.35,0.2688,-0.26131,-0.13656,4.8872,-1.7388,1.301
2.375,0.26255,-0.23873,-0.12225,4.7737,-1.5565,1.301
2.4,0.25684,-0.21863,-0.10794,4.6698,-1.3743,0.93568
2.425,0.2516,-0.20068,-0.097647,4.5746,-1.2433,0.93568
2.45,0.24679,-0.18451,-0.087355,4.4871,-1.1122,0.67596
2.475,0.24237,-0.16989,-0.079919,4.4066,-1.0176,0.67596
2.5,0.23829,-0.15657,-0.072484,4.3325,-0.92289,0.49568
2.525,0.23453,-0.14437,-0.067031,4.2641,-0.85347,0.49568
2.55,0.23106,-0.13313,-0.061579,4.2011,-0.78405,0.37397
2.575,0.22786,-0.12272,-0.057465,4.143,-0.73167,0.37397
2.6,0.22492,-0.11302,-0.053352,4.0894,-0.67929,0.29439
2.625,0.22221,-0.10398,-0.050113,4.0401,-0.63806,0.29439
2.65,0.21972,-0.095492,-0.046875,3.9948,-0.59683,0.24409
2.675,0.21743,-0.087527,-0.04419,3.9533,-0.56265,0.24409
2.7,0.21534,-0.080031,-0.041505,3.9152,-0.52846,0.21322
2.725,0.21342,-0.072975,-0.03916,3.8804,-0.4986,0.21322
2.75,0.21168,-0.066328,-0.036814,3.8488,-0.46873,0.19439
2.775,0.2101,-0.060074,-0.034676,3.8201,-0.44151,0.19439
2.8,0.20868,-0.054194,-0.032538,3.7941,-0.41428,0.18225
2.825,0.20739,-0.048676,-0.030533,3.7707,-0.38876,0.18225
2.85,0.20624,-0.043509,-0.028528,3.7498,-0.36323,0.17311
2.875,0.20521,-0.038684,-0.026624,3.7311,-0.33899,0.17311
2.9,0.2043,-0.034192,-0.02472,3.7146,-0.31474,0.16457
2.925,0.2035,-0.030025,-0.02291,3.7,-0.29169,0.16457
2.95,0.2028,-0.026174,-0.021099,3.6872,-0.26864,0.15524
2.975,0.20219,-0.022632,-0.019392,3.6762,-0.2469,0.15524
3,0.20166,-0.019388,-0.017684,3.6666,-0.22516,0.14446
3.025,0.20122,-0.016432,-0.016095,3.6585,-0.20493,0.14446
3.05,0.20084,-0.013755,-0.014506,3.6516,-0.1847,0.13211
3.075,0.20053,-0.011343,-0.013053,3.646,-0.16619,0.13211
3.1,0.20027,-0.0091864,-0.0116,3.6413,-0.14769,10.124
3.125,0.19999,-0.016775,0.0984,3.6361,1.2529,10.124
3.15,0.19927,-0.043502,0.2084,3.6231,2.6534,10.074
3.175,0.19766,-0.089043,0.3184,3.5937,4.054,10.074
3.2,0.19467,-0.15285,0.4284,3.5394,5.4546,10.012
3.225,0.18987,-0.23415,0.5384,3.4521,6.8551,10.012
3.25,0.18282,-0.33195,0.6484,3.3241,8.2557,6.1906
3.275,0.17316,-0.4423,0.7165,3.1485,9.1227,6.1906
3.3,0.16063,-0.56164,0.78459,2.9206,9.9898,-0.70598
3.325,0.14505,-0.6848,0.77683,2.6373,9.8909,-0.70598
3.35,0.1264,-0.80699,0.76906,2.2982,9.792,-6.472
3.375,0.10474,-0.92412,0.69787,1.9044,8.8856,-6.472
3.4,0.080275,-1.0317,0.62668,1.4596,7.9791,-9.0084
3.425,0.053259,-1.1272,0.52759,0.96835,6.7174,-9.0084
3.45,0.024043,-1.2076,0.42849,0.43714,5.4558,-8.7135
3.475,-0.0069927,-1.2726,0.33265,-0.12714,4.2354,-8.7135
3.5,-0.039456,-1.3217,0.2368,-0.71737,3.015,-9.2653
3.525,-0.07294,-1.3541,0.13488,-1.3262,1.7173,-9.2653
3.55,-0.10701,-1.3687,0.032959,-1.9457,0.41965,-9.7481
3.575,-0.14122,-1.3651,-0.07427,-2.5677,-0.94563,-9.7481
3.6,-0.17511,-1.3428,-0.1815,-3.1838,-2.3109,-9.9426
3.625,-0.20821,-1.3019,-0.29087,-3.7856,-3.7034,-9.9426
3.65,-0.24005,-1.2426,-0.40024,-4.3646,-5.096,-9.9038
3.675,-0.27019,-1.1658,-0.50918,-4.9126,-6.4831,-9.9038
3.7,-0.2982,-1.0724,-0.61812,-5.4219,-7.8701,0.89744
3.725,-0.32375,-0.97165,-0.60825,-5.8864,-7.7444,0.89744
3.75,-0.3468,-0.87236,-0.59838,-6.3054,-7.6188,3.9403
3.775,-0.3674,-0.77695,-0.55503,-6.68,-7.0669,3.9403
3.8,-0.3857,-0.68798,-0.51169,-7.0127,-6.515,4.7321
3.825,-0.40186,-0.6063,-0.45964,-7.3066,-5.8523,4.7321
3.85,-0.41608,-0.53278,-0.40758,-7.5651,-5.1895,4.2141
3.875,-0.42857,-0.46716,-0.36123,-7.7921,-4.5993,4.2141
3.9,-0.4395,-0.40913,-0.31487,-7.991,-4.0091,3.3008
3.925,-0.44908,-0.35796,-0.27856,-8.1651,-3.5468,3.3008
3.95,-0.45745,-0.31291,-0.24225,-8.3173,-3.0845,2.5719
3.975,-0.46477,-0.27333,-0.21396,-8.4504,-2.7243,2.5719
4,-0.47116,-0.2386,-0.18567,-8.5665,-2.3641,2.0103
4.025,-0.47674,-0.2082,-0.16356,-8.6679,-2.0825,2.0103
4.05,-0.4816,-0.18161,-0.14145,-8.7564,-1.8009,1.5678
4.075,-0.48585,-0.15844,-0.1242,-8.8336,-1.5814,1.5678
4.1,-0.48955,-0.13826,-0.10695,-8.9009,-1.3618,1.2153
4.125,-0.49278,-0.12074,-0.093586,-8.9596,-1.1916,1.2153
4.15,-0.4956,-0.10555,-0.080218,-9.011,-1.0214,0.93339
4.175,-0.49808,-0.092423,-0.06995,-9.0559,-0.89063,0.93339
4.2,-0.50024,-0.081088,-0.059683,-9.0953,-0.75991,0.70854
4.225,-0.50214,-0.07133,-0.051889,-9.1299,-0.66067,0.70854
4.25,-0.50382,-0.062935,-0.044095,-9.1603,-0.56144,0.53038
4.275,-0.5053,-0.055731,-0.038261,-9.1873,-0.48715,0.53038
4.3,-0.50661,-0.049547,-0.032427,-9.2111,-0.41287,0.39067
4.325,-0.50778,-0.044249,-0.028129,-9.2324,-0.35815,0.39067
4.35,-0.50883,-0.039703,-0.023832,-9.2515,-0.30344,0.28259
4.375,-0.50977,-0.035805,-0.020723,-9.2686,-0.26386,0.28259
4.4,-0.51063,-0.03245,-0.017615,-9.2841,-0.22428,0.20037
4.425,-0.5114,-0.029561,-0.015411,-9.2982,-0.19622,0.20037
4.45,-0.51211,-0.027057,-0.013207,-9.3111,-0.16815,0.1391
4.475,-0.51276,-0.02488,-0.011677,-9.3228,-0.14867,0.1391
4.5,-0.51335,-0.02297,-0.010147,-9.3337,-0.12919,0.094569
4.525,-0.51391,-0.021285,-0.0091065,-9.3438,-0.11595,0.094569
4.55,-0.51442,-0.019783,-0.0080662,-9.3531,-0.1027,0.063206
4.575,-0.5149,-0.018432,-0.0073709,-9.3618,-0.09385,0.063206
4.6,-0.51534,-0.017203,-0.0066757,-9.3699,-0.084997,-10.222
4.625,-0.51568,-0.006422,-0.11668,-9.376,-1.4856,-10.222
4.65,-0.5155,0.023459,-0.22668,-9.3728,-2.8861,-10.17
4.675,-0.51435,0.072078,-0.33668,-9.3518,-4.2867,-10.17
4.7,-0.51175,0.13885,-0.44668,-9.3045,-5.6873,-10.108
4.725,-0.50726,0.22296,-0.55668,-9.2229,-7.0878,-10.108
4.75,-0.50046,0.3234,-0.66668,-9.0994,-8.4884,-5.3685
4.775,-0.49099,0.43562,-0.72573,-8.9272,-9.2403,-5.3685
4.8,-0.47862,0.55556,-0.78478,-8.7022,-9.9922,-0.095974
4.825,-0.46318,0.67928,-0.7854,-8.4215,-10,-0.095974
4.85,-0.44466,0.80302,-0.7854,-8.0846,-10,0.045275
4.875,-0.42303,0.92677,-0.7854,-7.6915,-10,0.045275
4.9,-0.39832,1.0505,-0.7854,-7.2421,-10,1.5012
4.925,-0.37052,1.1733,-0.76938,-6.7366,-9.7961,1.5012
4.95,-0.33967,1.294,-0.75287,-6.1758,-9.5859,8.5115
4.975,-0.30588,1.4075,-0.65925,-5.5614,-8.3938,8.5115
5,-0.2694,1.5081,-0.56562,-4.8982,-7.2017,7.0021
5.025,-0.23058,1.5961,-0.4886,-4.1923,-6.221,7.0021
5.05,-0.1897,1.6722,-0.41157,-3.4491,-5.2403,9.0023
5.075,-0.14709,1.7341,-0.31255,-2.6743,-3.9795,9.0023
5.1,-0.10313,1.7796,-0.21352,-1.8751,-2.7186,9.8841
5.125,-0.058253,1.8073,-0.1048,-1.0591,-1.3343,9.8841
5.15,-0.012919,1.8162,0.0039278,-0.23489,0.05001,9.7422
5.175,0.032398,1.8061,0.11109,0.58906,1.4145,9.7422
5.2,0.077231,1.7774,0.21826,1.4042,2.7789,8.7386
5.225,0.12113,1.7314,0.31438,2.2023,4.0028,8.7386
5.25,0.16367,1.6694,0.41051,2.9758,5.2267,7.0822
5.275,0.20448,1.5934,0.48841,3.7178,6.2186,7.0822
5.3,0.24324,1.5053,0.56631,4.4225,7.2105,5.0031
5.325,0.27966,1.4074,0.62135,5.0848,7.9112,5.0031
5.35,0.31354,1.3017,0.67638,5.7007,8.612,2.7319
5.375,0.3447,1.1901,0.70643,6.2672,8.9946,2.7319
5.4,0.37301,1.0745,0.73648,6.782,9.3772,-3.481
5.425,0.39843,0.95948,0.69819,7.2441,8.8897,-3.481
5.45,0.42103,0.84957,0.6599,7.6551,8.4021,-4.5943
5.475,0.44096,0.74583,0.60936,8.0174,7.7587,-4.5943
5.5,0.45838,0.64934,0.55883,8.3342,7.1152,-4.5255
5.525,0.47349,0.56029,0.50905,8.6088,6.4814,-4.5255
5.55,0.48646,0.47884,0.45927,8.8447,5.8476,-3.26
5.575,0.49748,0.40409,0.42341,9.0451,5.391,-3.26
5.6,0.50671,0.33507,0.38755,9.2129,4.9344,-2.1254
5.625,0.51428,0.27083,0.36417,9.3505,4.6367,-2.1254
5.65,0.52028,0.21042,0.34079,9.4597,4.339,-1.5775
5.675,0.52483,0.15336,0.32343,9.5423,4.1181,-1.5775
5.7,0.52798,0.099184,0.30608,9.5996,3.8971,1.4794
5.725,0.52979,0.045097,0.32235,9.6325,4.1043,1.4794
5.75,0.53021,-0.011691,0.33863,9.6401,4.3115,-6.8155
5.775,0.52924,-0.063585,0.26366,9.6226,3.357,-6.8155
5.8,0.52713,-0.10282,0.18869,9.5843,2.4024,-5.0937
5.825,0.52419,-0.13081,0.13265,9.5308,1.689,-5.0937
5.85,0.52067,-0.14909,0.076624,9.4668,0.97561,-3.6257
5.875,0.51681,-0.159,0.036741,9.3965,0.4678,-3.6257
5.9,0.51278,-0.16194,-0.0031421,9.3233,-0.040006,-2.4118
5.925,0.50876,-0.15907,-0.029672,9.2502,-0.3778,-2.4118
5.95,0.50487,-0.15156,-0.056202,9.1794,-0.71559,-1.425
5.975,0.50121,-0.14036,-0.071877,9.113,-0.91517,-1.425
6,0.49787,-0.12642,-0.087553,9.0522,-1.1148,-0.64941
6.025,0.49491,-0.1105,-0.094696,8.9983,-1.2057,-0.64941
6.05,0.49236,-0.093331,-0.10184,8.952,-1.2967,-0.066848
6.075,0.49025,-0.075476,-0.10258,8.9136,-1.306,-0.066848
6.1,0.48859,-0.057492,-0.10331,8.8834,-1.3154,0.34498
6.125,0.48737,-0.039776,-0.099516,8.8613,-1.2671,0.34498
6.15,0.48659,-0.02272,-0.095721,8.8471,-1.2188,0.61114
6.175,0.48623,-0.0065796,-0.088998,8.8405,-1.1332,0.61114
6.2,0.48625,0.0083886,-0.082276,8.841,-1.0476,0.75746
6.225,0.48664,0.022044,-0.073944,8.8479,-0.94148,0.75746
6.25,0.48734,0.034245,-0.065612,8.8608,-0.8354,0.80904
6.275,0.48834,0.044942,-0.056712,8.8788,-0.72208,0.80904
6.3,0.48958,0.054083,-0.047813,8.9014,-0.60877,0.78919
6.325,0.49103,0.061689,-0.039132,8.9278,-0.49824,0.78919
6.35,0.49265,0.067776,-0.030451,8.9572,-0.38771,0.71887
6.375,0.4944,0.072412,-0.022543,8.9892,-0.28703,0.71887
6.4,0.49626,0.075665,-0.014635,9.0229,-0.18634,0.61627
6.425,0.49818,0.077633,-0.0078565,9.0577,-0.10003,0.61627
6.45,0.50013,0.078415,-0.0010775,9.0933,-0.013719,0.49663
6.475,0.50209,0.078126,0.0043855,9.1289,0.055838,0.49663
6.5,0.50403,0.07688,0.0098484,9.1641,0.12539,0.37219
6.525,0.50593,0.074798,0.013943,9.1986,0.17752,0.37219
6.55,0.50776,0.072,0.018037,9.232,0.22965,0.25224
6.575,0.50952,0.068601,0.020811,9.264,0.26498,0.25224
6.6,0.51119,0.064717,0.023586,9.2943,0.30031,0.14341
6.625,0.51275,0.060452,0.025163,9.3228,0.32039,0.14341
6.65,0.51421,0.055911,0.026741,9.3492,0.34048,0.049892
6.675,0.51555,0.051184,0.02729,9.3736,0.34746,0.049892
6.7,0.51677,0.04636,0.027839,9.3957,0.35445,-0.026118
6.725,0.51786,0.041514,0.027551,9.4157,0.35079,-0.026118
6.75,0.51884,0.036719,0.027264,9.4335,0.34714,-0.084072
6.775,0.5197,0.032029,0.026339,9.4491,0.33536,-0.084072
6.8,0.52045,0.027501,0.025414,9.4626,0.32359,-0.12467
6.825,0.52108,0.023174,0.024043,9.4741,0.30613,-0.12467
6.85,0.52161,0.019087,0.022672,9.4837,0.28867,-0.14948
6.875,0.52203,0.015263,0.021027,9.4915,0.26773,-0.14948
6.9,0.52237,0.011728,0.019383,9.4977,0.24679,-0.16069
6.925,0.52262,0.0084906,0.017616,9.5022,0.22429,-0.16069
6.95,0.5228,0.0055627,0.015848,9.5054,0.20178,-0.16072
6.975,0.5229,0.0029441,0.01408,9.5073,0.17927,-0.16072
7,0.52295,0.00063485,0.012312,9.5082,0.15676,-0.15214
7.025,0.52294,-0.0013733,0.010639,9.508,0.13545,-0.15214
7.05,0.52288,-0.0030886,0.0089651,9.5069,0.11415,-0.13737
7.075,0.52279,-0.0045252,0.007454,9.5052,0.094908,-0.13737
7.1,0.52266,-0.0056975,0.005943,9.5029,0.075668,10.221
7.125,0.52242,-0.016351,0.11594,9.4986,1.4762,10.221
7.15,0.52168,-0.046105,0.22594,9.4851,2.8768,10.169
7.175,0.51996,-0.094601,0.33594,9.4538,4.2774,10.169
7.2,0.5168,-0.16125,0.44594,9.3964,5.6779,10.106
7.225,0.51175,-0.24526,0.55594,9.3046,7.0785,10.106
7.25,0.5044,-0.34559,0.66594,9.1709,8.479,5.4012
7.275,0.49438,-0.45773,0.72536,8.9887,9.2355,5.4012
7.3,0.48145,-0.57765,0.78477,8.7536,9.992,0.094438
7.325,0.46546,-0.70137,0.7854,8.4629,10,0.094438
7.35,0.44638,-0.82511,0.7854,8.116,10,-0.045629
7.375,0.42421,-0.94885,0.7854,7.7128,10,-0.045629
7.4,0.39894,-1.0726,0.7854,7.2534,10,-1.8181
7.425,0.37059,-1.1951,0.76584,6.7379,9.751,-1.8181
7.45,0.3392,-1.3152,0.74584,6.1673,9.4964,-8.6078
7.475,0.30489,-1.4277,0.65116,5.5435,8.2908,-8.6078
7.5,0.26793,-1.527,0.55647,4.8714,7.0852,-9.4053
7.525,0.22866,-1.6116,0.45301,4.1575,5.7679,-9.4053
7.55,0.18748,-1.6799,0.34955,3.4088,4.4507,-7.7826
7.575,0.1448,-1.7327,0.26395,2.6327,3.3607,-7.7826
7.6,0.10097,-1.7711,0.17834,1.8358,2.2706,-9.0189
7.625,0.056373,-1.7936,0.079128,1.025,1.0075,-9.0189
7.65,0.011433,-1.7987,-0.02008,0.20787,-0.25566,-9.1424
7.675,-0.033418,-1.7864,-0.12065,-0.6076,-1.5361,-9.1424
7.7,-0.077743,-1.7567,-0.22121,-1.4135,-2.8166,-8.3464
7.725,-0.12112,-1.7105,-0.31302,-2.2021,-3.9855,-8.3464
7.75,-0.16314,-1.6491,-0.40483,-2.9662,-5.1545,-6.8611
7.775,-0.20346,-1.5741,-0.48031,-3.6992,-6.1154,-6.8611
7.8,-0.24175,-1.4875,-0.55578,-4.3955,-7.0764,-4.9177
7.825,-0.27775,-1.3912,-0.60987,-5.05,-7.7651,-4.9177
7.85,-0.31124,-1.2871,-0.66397,-5.659,-8.4539,-2.7415
7.875,-0.34206,-1.1772,-0.69412,-6.2192,-8.8378,-2.7415
7.9,-0.37007,-1.0633,-0.72428,-6.7286,-9.2218,3.3868
7.925,-0.39522,-0.94977,-0.68702,-7.1859,-8.7475,3.3868
7.95,-0.4176,-0.84133,-0.64977,-7.5928,-8.2731,4.6213
7.975,-0.43734,-0.73904,-0.59894,-7.9517,-7.6259,4.6213
8,-0.45462,-0.64409,-0.5481,-8.2657,-6.9787,4.4868
8.025,-0.46961,-0.55663,-0.49875,-8.5383,-6.3502,4.4868
8.05,-0.48251,-0.47675,-0.44939,-8.7729,-5.7218,3.8498
8.075,-0.49351,-0.40408,-0.40704,-8.9728,-5.1827,3.8498
8.1,-0.50277,-0.33822,-0.3647,-9.1413,-4.6435,2.7521
8.125,-0.51047,-0.27829,-0.33442,-9.2812,-4.258,2.7521
8.15,-0.51673,-0.22336,-0.30415,-9.395,-3.8726,2.1726
8.175,-0.52167,-0.17295,-0.28025,-9.485,-3.5683,2.1726
8.2,-0.52541,-0.12656,-0.25635,-9.5529,-3.264,1.9625
8.225,-0.52803,-0.084022,-0.23477,-9.6006,-2.9891,1.9625
8.25,-0.52964,-0.045154,-0.21318,-9.6298,-2.7143,0.51934
8.275,-0.53031,-0.0086188,-0.20746,-9.642,-2.6415,0.51934
8.3,-0.53008,0.026938,-0.20175,-9.6378,-2.5688,4.2052
8.325,-0.529,0.058029,-0.1555,-9.6182,-1.9798,4.2052
8.35,-0.52724,0.081123,-0.10924,-9.5863,-1.3909,3.1464
8.375,-0.525,0.097188,-0.074627,-9.5455,-0.95019,3.1464
8.4,-0.52244,0.10721,-0.040017,-9.4988,-0.50951,2.2364
8.425,-0.51969,0.11206,-0.015417,-9.4488,-0.19629,2.2364
8.45,-0.51687,0.11261,0.0091836,-9.3976,0.11693,1.4751
8.475,-0.51408,0.10958,0.025409,-9.347,0.32352,1.4751
8.5,-0.51141,0.10372,0.041635,-9.2984,0.53012,0.85531
8.525,-0.50892,0.09561,0.051044,-9.2531,0.64991,0.85531
8.55,-0.50665,0.085859,0.060452,-9.2117,0.7697,0.36893
8.575,-0.50463,0.074932,0.06451,-9.1752,0.82137,0.36893
8.6,-0.50291,0.063296,0.068568,-9.1437,0.87304,0.0046068
8.625,-0.50147,0.051302,0.068619,-9.1177,0.87369,0.0046068
8.65,-0.50034,0.039299,0.06867,-9.0971,0.87433,-0.25176
8.675,-0.49951,0.027533,0.0659,-9.0819,0.83907,-0.25176
8.7,-0.49896,0.01625,0.063131,-9.072,0.80381,-0.41596
8.725,-0.49869,0.0056091,0.058555,-9.0671,0.74555,-0.41596
8.75,-0.49867,-0.0042325,0.05398,-9.0668,0.68729,-0.50428
8.775,-0.49889,-0.01319,0.048433,-9.0708,0.61667,-0.50428
8.8,-0.49932,-0.021177,0.042886,-9.0786,0.54604,-0.53267
8.825,-0.49994,-0.028168,0.037026,-9.0899,0.47143,-0.53267
8.85,-0.50072,-0.034133,0.031167,-9.1041,0.39683,-0.516
8.875,-0.50164,-0.03909,0.025491,-9.1207,0.32456,-0.516
8.9,-0.50267,-0.043054,0.019815,-9.1395,0.25229,-0.46769
8.925,-0.50379,-0.046072,0.01467,-9.1597,0.18679,-0.46769
8.95,-0.50497,-0.048189,0.0095256,-9.1812,0.12128,-0.39937
8.975,-0.50619,-0.049471,0.0051325,-9.2034,0.065349,-0.39937
9,-0.50743,-0.049985,0.00073946,-9.2261,0.0094151,-0.32074
9.025,-0.50868,-0.049806,-0.0027887,-9.2488,-0.035507,-0.32074
9.05,-0.50992,-0.049009,-0.0063169,-9.2712,-0.08043,-0.23958
9.075,-0.51113,-0.047673,-0.0089523,-9.2932,-0.11398,-0.23958
9.1,-0.5123,-0.045876,-0.011588,-9.3145,-0.14754,-0.16174
9.125,-0.51342,-0.043692,-0.013367,-9.3349,-0.17019,-0.16174
9.15,-0.51448,-0.041198,-0.015146,-9.3542,-0.19284,-0.091387
9.175,-0.51548,-0.038459,-0.016151,-9.3723,-0.20564,-0.091387
9.2,-0.5164,-0.035545,-0.017156,-9.3891,-0.21844,-0.031129
9.225,-0.51725,-0.032513,-0.017499,-9.4046,-0.2228,-0.031129
9.25,-0.51803,-0.029421,-0.017841,-9.4187,-0.22716,0.017703
9.275,-0.51872,-0.026316,-0.017647,-9.4313,-0.22468,0.017703
9.3,-0.51934,-0.023245,-0.017452,-9.4426,-0.2222,0.054814
9.325,-0.51989,-0.020243,-0.016849,-9.4525,-0.21453,0.054814
9.35,-0.52036,-0.017348,-0.016246,-9.461,-0.20685,0.080701
9.375,-0.52075,-0.014582,-0.015358,-9.4683,-0.19555,0.080701
9.4,-0.52109,-0.011973,-0.014471,-9.4743,-0.18424,0.096421
9.425,-0.52135,-0.0095331,-0.01341,-9.4792,-0.17074,0.096421
9.45,-0.52156,-0.0072793,-0.012349,-9.483,-0.15724,0.10339
9.475,-0.52172,-0.0052177,-0.011212,-9.4858,-0.14276,0.10339
9.5,-0.52183,-0.0033552,-0.010075,-9.4878,-0.12828,0.1032
9.525,-0.52189,-0.0016914,-0.0089395,-9.4889,-0.11382,0.1032
9.55,-0.52191,-0.00022637,-0.0078043,-9.4893,-0.099367,0.097504
9.575,-0.5219,0.0010455,-0.0067317,-9.4891,-0.085711,0.097504
9.6,-0.52186,0.0021297,-0.0056592,-9.4884,-0.072055,0.087875
9.625,-0.5218,0.0030355,-0.0046926,-9.4872,-0.059748,0.087875
9.65,-0.52171,0.0037721,-0.0037259,-9.4857,-0.04744,0.087875
9.675,-0.52161,0.0043512,-0.0028927,-9.4838,-0.036831,0.075752
9.7,-0.5215,0.0047845,-0.0020594,-9.4817,-0.026221,0.075752
9.725,-0.52137,0.0050849,-0.0013732,-9.4795,-0.017485,0.06238
9.75,-0.52124,0.0052652,-0.00068705,-9.4771,-0.0087478,0.06238
9.775,-0.52111,0.0053385,-0.00015041,-9.4747,-0.0019151,0.048785
9.8,-0.52098,0.0053178,0.00038623,-9.4723,0.0049176,0.048785
9.825,-0.52084,0.0052158,0.00077968,-9.4699,0.0099273,0.035769
9.85,-0.52072,0.0050449,0.0011731,-9.4676,0.014937,0.035769
9.875,-0.52059,0.0048166,0.0014362,-9.4653,0.018286,0.023911
9.9,-0.52048,0.0045423,0.0016992,-9.4632,0.021635,0.023911
9.925,-0.52037,0.0042318,0.0018487,-9.4612,0.023538,0.013592
9.95,-0.52026,0.0038952,0.0019982,-9.4594,0.025442,0.013592
9.975,-0.52017,0.0035407,0.0020534,-9.4577,0.026145,0.0050167
10,-0.52009,0.0031766,0.0021086,-9.4561,0.026847,0.0050167


==> data/evaluation/complex_cloud_short_netdown/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,-4.8234e-10
0.125,3.8687e-15,4.6425e-13,-5.3057e-12,7.0341e-14,-6.7554e-11,-4.8234e-10
0.15,3.095e-14,1.857e-12,-1.0611e-11,5.6273e-13,-1.3511e-10,-2.3807e-10
0.175,1.025e-13,3.9431e-12,-1.323e-11,1.8636e-12,-1.6845e-10,-2.3807e-10
0.2,2.3193e-13,6.4875e-12,-1.5849e-11,4.2168e-12,-2.0179e-10,-6.0072e-11
0.225,4.2927e-13,9.3189e-12,-1.651e-11,7.8048e-12,-2.1021e-10,-6.0072e-11
0.25,6.9883e-13,1.2266e-11,-1.717e-11,1.2706e-11,-2.1862e-10,6.1863e-11
0.275,1.0425e-12,1.5211e-11,-1.649e-11,1.8955e-11,-2.0996e-10,6.1863e-11
0.3,1.4584e-12,1.8037e-11,-1.5809e-11,2.6516e-11,-2.0129e-10,-10.055
0.325,8.016e-05,0.0096153,-0.11,0.0014575,-1.4006,-10.055
0.35,0.00064012,0.038345,-0.22,0.011638,-2.8011,-10.004
0.375,0.0021539,0.085842,-0.33,0.039161,-4.2017,-10.004
0.4,0.0050839,0.15153,-0.44,0.092434,-5.6023,-7.4664
0.425,0.0098575,0.23249,-0.52213,0.17923,-6.648,-7.4664
0.45,0.016812,0.32589,-0.60426,0.30567,-7.6937,-0.45422
0.475,0.026205,0.42568,-0.60926,0.47645,-7.7573,-0.45422
0.5,0.038102,0.52618,-0.61425,0.69276,-7.8209,4.3228
0.525,0.052488,0.6236,-0.5667,0.95433,-7.2155,4.3228
0.55,0.069223,0.71401,-0.51915,1.2586,-6.6101,7.2714
0.575,0.088108,0.79467,-0.43917,1.602,-5.5917,7.2714
0.6,0.10885,0.86266,-0.35918,1.9791,-4.5733,8.8332
0.625,0.13112,0.91613,-0.26202,2.384,-3.3361,8.8332
0.65,0.15452,0.95318,-0.16485,2.8095,-2.099,9.2435
0.675,0.17864,0.97308,-0.063174,3.2479,-0.80436,9.2435
0.7,0.20303,0.97524,0.038504,3.6914,0.49025,8.5373
0.725,0.22726,0.96031,0.13241,4.1319,1.686,8.5373
0.75,0.25091,0.9291,0.22632,4.5619,2.8817,8.5373
0.775,0.27359,0.88316,0.30504,4.9743,3.8839,7.1559
0.8,0.29496,0.82409,0.38376,5.3628,4.8861,7.1559
0.825,0.31473,0.7578,0.39321,5.7224,5.0065,0.85967
0.85,0.33283,0.68999,0.40267,6.0515,5.1269,0.85967
0.875,0.34924,0.62316,0.38096,6.3498,4.8505,-1.9736
0.9,0.36402,0.55986,0.35925,6.6186,4.5741,-1.9736
0.925,0.37727,0.50095,0.32756,6.8594,4.1706,-2.8811
0.95,0.38911,0.44728,0.29586,7.0748,3.7671,-2.8811
0.975,0.39968,0.39884,0.26509,7.2669,3.3753,-2.7973
1,0.4091,0.35559,0.23433,7.4381,2.9835,-2.7973
1.025,0.4175,0.3173,0.20685,7.5909,2.6337,-2.4977
1.05,0.425,0.28372,0.17937,7.7273,2.2839,-2.4977
1.075,0.43172,0.25445,0.15667,7.8495,1.9948,-2.0638
1.1,0.43776,0.22911,0.13397,7.9592,1.7058,-2.0638
1.125,0.4432,0.20716,0.11755,8.0583,1.4967,-1.4928
1.15,0.44814,0.18807,0.10113,8.148,1.2876,-1.4928
1.175,0.45263,0.17142,0.089396,8.2296,1.1382,-1.0666
1.2,0.45673,0.15682,0.077663,8.3041,0.98883,-1.0666
1.225,0.46048,0.14397,0.069378,8.3724,0.88335,-0.75314
1.25,0.46394,0.13256,0.061094,8.4352,0.77787,-0.75314
1.275,0.46712,0.12238,0.055296,8.4931,0.70405,-0.52707
1.3,0.47006,0.11321,0.049498,8.5466,0.63023,-0.52707
1.325,0.47279,0.10491,0.045447,8.5962,0.57865,-0.3683
1.35,0.47532,0.097313,0.041396,8.6421,0.52707,-0.3683
1.375,0.47766,0.090321,0.03853,8.6847,0.49058,-0.26049
1.4,0.47984,0.083831,0.035665,8.7243,0.4541,-0.26049
1.425,0.48185,0.077774,0.033571,8.761,0.42744,-0.19035
1.45,0.48373,0.072083,0.031477,8.795,0.40078,-0.19035
1.475,0.48546,0.066717,0.029858,8.8266,0.38016,-0.14722
1.5,0.48707,0.061634,0.028238,8.8557,0.35954,-0.14722
1.525,0.48855,0.056811,0.026889,8.8826,0.34236,-0.12265
1.55,0.48991,0.052224,0.02554,8.9074,0.32519,-0.12265
1.575,0.49116,0.047861,0.024329,8.9302,0.30977,-0.11008
1.6,0.4923,0.04371,0.023118,8.951,0.29435,-0.11008
1.625,0.49335,0.039765,0.021968,8.9699,0.2797,-0.1046
1.65,0.49429,0.036022,0.020817,8.9871,0.26505,-0.1046
1.675,0.49515,0.032478,0.019688,9.0027,0.25067,-0.10266
1.7,0.49592,0.029132,0.018558,9.0167,0.23629,-0.10266
1.725,0.49661,0.025982,0.017439,9.0292,0.22204,-0.10179
1.75,0.49722,0.023028,0.016319,9.0403,0.20778,-0.10179
1.775,0.49768,0.010572,0.12623,9.0487,1.6072,9.992
1.8,0.49759,-0.020947,0.23614,9.0471,3.0067,9.992
1.825,0.49648,-0.0711,0.34549,9.0268,4.399,9.9409
1.85,0.49388,-0.13924,0.45484,8.9797,5.7912,9.9409
1.875,0.48939,-0.22179,0.5279,8.8981,6.7214,6.6413
1.9,0.4827,-0.31539,0.60095,8.7764,7.6516,6.6413
1.925,0.47364,-0.40712,0.50301,8.6116,6.4045,-8.904
1.95,0.46247,-0.48384,0.40506,8.4086,5.1574,-8.904
1.975,0.44958,-0.54445,0.30265,8.1742,3.8535,-9.31
2,0.43539,-0.58798,0.20024,7.9162,2.5496,-9.31
2.025,0.42033,-0.61443,0.10336,7.6423,1.316,-8.8079
2.05,0.40481,-0.62403,0.00647,7.3602,0.082379,-8.8079
2.075,0.38926,-0.61783,-0.077342,7.0774,-0.98475,-7.6193
2.1,0.37404,-0.59702,-0.16115,6.8007,-2.0519,-7.6193
2.125,0.35949,-0.56628,-0.19197,6.5361,-2.4442,-2.8012
2.15,0.34577,-0.53025,-0.22278,6.2867,-2.8365,-2.8012
2.175,0.333,-0.49152,-0.22356,6.0545,-2.8464,-0.070707
2.2,0.3212,-0.45266,-0.22434,5.8399,-2.8563,1.0861
2.225,0.31036,-0.41475,-0.21239,5.6429,-2.7042,1.0861
2.25,0.30044,-0.37888,-0.20044,5.4626,-2.5521,1.4261
2.275,0.29139,-0.34539,-0.18475,5.2981,-2.3524,1.4261
2.3,0.28315,-0.31459,-0.16907,5.1482,-2.1526,1.4775
2.325,0.27564,-0.28654,-0.15281,5.0117,-1.9457,1.4775
2.35,0.2688,-0.26131,-0.13656,4.8872,-1.7388,1.301
2.375,0.26255,-0.23873,-0.12225,4.7737,-1.5565,1.301
2.4,0.25684,-0.21863,-0.10794,4.6698,-1.3743,0.93568
2.425,0.2516,-0.20068,-0.097647,4.5746,-1.2433,0.93568
2.45,0.24679,-0.18451,-0.087355,4.4871,-1.1122,0.67596
2.475,0.24237,-0.16989,-0.079919,4.4066,-1.0176,0.67596
2.5,0.23829,-0.15657,-0.072484,4.3325,-0.92289,0.49568
2.525,0.23453,-0.14437,-0.067031,4.2641,-0.85347,0.49568
2.55,0.23106,-0.13313,-0.061579,4.2011,-0.78405,0.37397
2.575,0.22786,-0.12272,-0.057465,4.143,-0.73167,0.37397
2.6,0.22492,-0.11302,-0.053352,4.0894,-0.67929,0.29439
2.625,0.22221,-0.10398,-0.050113,4.0401,-0.63806,0.29439
2.65,0.21972,-0.095492,-0.046875,3.9948,-0.59683,0.24409
2.675,0.21743,-0.087527,-0.04419,3.9533,-0.56265,0.24409
2.7,0.21534,-0.080031,-0.041505,3.9152,-0.52846,0.21322
2.725,0.21342,-0.072975,-0.03916,3.8804,-0.4986,0.21322
2.75,0.21168,-0.066328,-0.036814,3.8488,-0.46873,0.19439
2.775,0.2101,-0.060074,-0.034676,3.8201,-0.44151,0.19439
2.8,0.20868,-0.054194,-0.032538,3.7941,-0.41428,0.18225
2.825,0.20739,-0.048676,-0.030533,3.7707,-0.38876,0.18225
2.85,0.20624,-0.043509,-0.028528,3.7498,-0.36323,0.17311
2.875,0.20521,-0.038684,-0.026624,3.7311,-0.33899,0.17311
2.9,0.2043,-0.034192,-0.02472,3.7146,-0.31474,0.16457
2.925,0.2035,-0.030025,-0.02291,3.7,-0.29169,0.16457
2.95,0.2028,-0.026174,-0.021099,3.6872,-0.26864,0.15524
2.975,0.20219,-0.022632,-0.019392,3.6762,-0.2469,0.15524
3,0.20166,-0.019388,-0.017684,3.6666,-0.22516,0.14446
3.025,0.20122,-0.016432,-0.016095,3.6585,-0.20493,0.14446
3.05,0.20084,-0.013755,-0.014506,3.6516,-0.1847,0.13211
3.075,0.20053,-0.011343,-0.013053,3.646,-0.16619,0.13211
3.1,0.20027,-0.0091864,-0.0116,3.6413,-0.14769,10.124
3.125,0.19999,-0.016775,0.0984,3.6361,1.2529,10.124
3.15,0.19927,-0.043502,0.2084,3.6231,2.6534,10.074
3.175,0.19766,-0.089043,0.3184,3.5937,4.054,10.074
3.2,0.19467,-0.15285,0.4284,3.5394,5.4546,10.012
3.225,0.18987,-0.23415,0.5384,3.4521,6.8551,10.012
3.25,0.18282,-0.33195,0.6484,3.3241,8.2557,6.1201
3.275,0.17317,-0.44225,0.71572,3.1485,9.1128,6.1201
3.3,0.16064,-0.56144,0.78304,2.9207,9.97,-0.98108
3.325,0.14506,-0.68422,0.77225,2.6375,9.8326,-0.98108
3.35,0.12644,-0.80564,0.76146,2.2989,9.6952,-7.0432
3.375,0.10483,-0.92136,0.68398,1.906,8.7087,-7.0432
3.4,0.080457,-1.0266,0.60651,1.4629,7.7223,-9.9393
3.425,0.053612,-1.1183,0.49718,0.97477,6.3303,-9.9393
3.45,0.024683,-1.1932,0.38784,0.44878,4.9382,-9.8848
3.475,-0.0058998,-1.2504,0.27911,-0.10727,3.5538,-9.8848
3.5,-0.037687,-1.2894,0.17038,-0.68521,2.1693,-9.7488
3.525,-0.070216,-1.3098,0.063142,-1.2766,0.80395,-9.7488
3.55,-0.10302,-1.3115,-0.044094,-1.8731,-0.56142,-9.4437
3.575,-0.13563,-1.2947,-0.14798,-2.4661,-1.8841,-9.4437
3.6,-0.1676,-1.26,-0.25186,-3.0474,-3.2067,-8.6071
3.625,-0.19849,-1.2084,-0.34653,-3.6089,-4.4122,-8.6071
3.65,-0.22789,-1.1413,-0.44121,-4.1435,-5.6177,-5.0656
3.675,-0.25546,-1.0622,-0.49693,-4.6446,-6.3272,-5.0656
3.7,-0.28093,-0.97448,-0.55266,-5.1078,-7.0366,-0.88723
3.725,-0.30414,-0.88189,-0.56241,-5.5298,-7.1609,-0.88723
3.75,-0.32501,-0.78786,-0.57217,-5.9093,-7.2852,3.3153
3.775,-0.34355,-0.6958,-0.53571,-6.2463,-6.8208,3.3153
3.8,-0.35985,-0.60924,-0.49924,-6.5427,-6.3565,6.4592
3.825,-0.37408,-0.53098,-0.42819,-6.8014,-5.4518,6.4592
3.85,-0.38649,-0.46403,-0.35713,-7.0271,-4.5472,6.4885
3.875,-0.39738,-0.40876,-0.28576,-7.225,-3.6384,6.4885
3.9,-0.40703,-0.36546,-0.21439,-7.4005,-2.7297,2.9074
3.925,-0.41572,-0.33097,-0.18241,-7.5586,-2.3225,2.9074
3.95,-0.42362,-0.30198,-0.15043,-7.7023,-1.9153,1.8769
3.975,-0.43086,-0.27754,-0.12978,-7.8338,-1.6524,1.8769
4,-0.43753,-0.25669,-0.10913,-7.9551,-1.3895,1.2258
4.025,-0.44372,-0.2388,-0.09565,-8.0676,-1.2179,1.2258
4.05,-0.44949,-0.22326,-0.082166,-8.1726,-1.0462,0.76594
4.075,-0.4549,-0.20963,-0.073741,-8.2709,-0.9389,0.76594
4.1,-0.45998,-0.19747,-0.065315,-8.3634,-0.83162,0.45339
4.125,-0.46478,-0.18649,-0.060328,-8.4506,-0.76812,0.45339
4.15,-0.46932,-0.17637,-0.055341,-8.533,-0.70462,0.25294
4.175,-0.47361,-0.16694,-0.052558,-8.611,-0.66919,0.25294
4.2,-0.47767,-0.15799,-0.049776,-8.6849,-0.63377,0.13563
4.225,-0.48151,-0.14941,-0.048284,-8.7547,-0.61477,0.13563
4.25,-0.48514,-0.14109,-0.046792,-8.8207,-0.59578,0.077704
4.275,-0.48857,-0.13298,-0.045938,-8.883,-0.5849,0.077704
4.3,-0.49179,-0.12502,-0.045083,-8.9416,-0.57401,0.060001
4.325,-0.49482,-0.11719,-0.044423,-8.9967,-0.56561,0.060001
4.35,-0.49765,-0.10948,-0.043763,-9.0482,-0.5572,0.067409
4.375,-0.50029,-0.10189,-0.043021,-9.0962,-0.54776,0.067409
4.4,-0.50275,-0.094425,-0.04228,-9.1408,-0.53832,0.088383
4.425,-0.50501,-0.087113,-0.041308,-9.1821,-0.52594,0.088383
4.45,-0.5071,-0.079971,-0.040335,-9.2201,-0.51357,0.11446
4.475,-0.50902,-0.073024,-0.039076,-9.2548,-0.49754,0.11446
4.5,-0.51076,-0.066298,-0.037817,-9.2865,-0.48151,0.13974
4.525,-0.51233,-0.059816,-0.03628,-9.3151,-0.46193,0.13974
4.55,-0.51375,-0.053603,-0.034743,-9.3409,-0.44236,0.16049
4.575,-0.51501,-0.047678,-0.032978,-9.3639,-0.41988,0.16049
4.6,-0.51614,-0.042063,-0.031212,-9.3843,-0.39741,-12.346
4.625,-0.51704,-0.027002,-0.14121,-9.4007,-1.798,-12.346
4.65,-0.51733,0.0070983,-0.25121,-9.4059,-3.1985,-5.9664
4.675,-0.51656,0.056129,-0.31684,-9.392,-4.0342,-5.9664
4.7,-0.51443,0.11607,-0.38247,-9.3533,-4.8698,-2.9207
4.725,-0.51069,0.18398,-0.4146,-9.2853,-5.2789,-2.9207
4.75,-0.50519,0.25703,-0.44673,-9.1852,-5.6879,0.38783
4.775,-0.49782,0.3323,-0.44246,-9.0513,-5.6336,0.38783
4.8,-0.48858,0.40689,-0.4382,-8.8832,-5.5793,2.3092
4.825,-0.47749,0.47912,-0.4128,-8.6817,-5.2559,2.3092
4.85,-0.46466,0.54729,-0.38739,-8.4483,-4.9325,3.2077
4.875,-0.45017,0.61052,-0.35211,-8.1849,-4.4832,3.2077
4.9,-0.43418,0.66797,-0.31682,-7.8942,-4.0339,3.4184
4.925,-0.41682,0.71935,-0.27922,-7.5786,-3.5552,3.4184
4.95,-0.39826,0.76441,-0.24162,-7.2412,-3.0764,3.2006
4.975,-0.37865,0.80328,-0.20641,-6.8846,-2.6281,3.2006
5,-0.35815,0.83613,-0.17121,-6.5118,-2.1799,2.7442
5.025,-0.3369,0.86333,-0.14102,-6.1254,-1.7955,2.7442
5.05,-0.31503,0.88531,-0.11084,-5.7278,-1.4112,2.1858
5.075,-0.29267,0.90258,-0.086791,-5.3213,-1.1051,2.1858
5.1,-0.26993,0.91565,-0.062747,-4.9079,-0.79892,-9.8838
5.125,-0.24683,0.93609,-0.17147,-4.4877,-2.1832,-9.8838
5.15,-0.22297,0.97525,-0.28019,-4.054,-3.5675,-8.254
5.175,-0.19792,1.0312,-0.37098,-3.5986,-4.7235,-8.254
5.2,-0.17129,1.102,-0.46178,-3.1143,-5.8796,0.18991
5.225,-0.14277,1.1798,-0.45969,-2.5957,-5.853,0.18991
5.25,-0.1123,1.2572,-0.4576,-2.0419,-5.8264,5.8026
5.275,-0.079947,1.3295,-0.39377,-1.4536,-5.0137,5.8026
5.3,-0.045914,1.3914,-0.32994,-0.83479,-4.201,8.9996
5.325,-0.010488,1.4399,-0.23095,-0.19069,-2.9405,8.9996
5.35,0.025939,1.4714,-0.13195,0.47162,-1.6801,9.686
5.375,0.062935,1.4852,-0.025407,1.1443,-0.32349,9.686
5.4,0.10004,1.4803,0.081139,1.819,1.0331,9.959
5.425,0.13679,1.4566,0.19069,2.4871,2.4279,9.959
5.45,0.17272,1.4141,0.30024,3.1403,3.8227,9.6777
5.475,0.20735,1.3535,0.40669,3.77,5.1782,9.6777
5.5,0.24025,1.2759,0.51315,4.3682,6.5336,7.6852
5.525,0.27102,1.1837,0.59768,4.9277,7.6099,7.6852
5.55,0.29933,1.0792,0.68222,5.4424,8.6863,-2.6105
5.575,0.32495,0.97081,0.65351,5.9082,8.3207,-2.6105
5.6,0.34791,0.86643,0.62479,6.3256,7.9551,-4.8416
5.625,0.36832,0.76789,0.57153,6.6967,7.277,-4.8416
5.65,0.38637,0.67719,0.51828,7.0248,6.5989,-5.0503
5.675,0.40225,0.59477,0.46272,7.3136,5.8916,-5.0503
5.7,0.41618,0.52104,0.40717,7.5668,5.1842,-4.3732
5.725,0.42837,0.45563,0.35906,7.7885,4.5717,-4.3732
5.75,0.43902,0.3981,0.31096,7.9822,3.9592,-3.3882
5.775,0.44833,0.34767,0.27369,8.1515,3.4847,-3.3882
5.8,0.45646,0.30352,0.23642,8.2993,3.0102,-2.6127
5.825,0.46355,0.26498,0.20768,8.4283,2.6442,-2.6127
5.85,0.46975,0.23136,0.17894,8.5409,2.2783,-2.0159
5.875,0.47516,0.20213,0.15676,8.6393,1.996,-2.0159
5.9,0.47989,0.17672,0.13459,8.7252,1.7136,-1.5479
5.925,0.48402,0.15472,0.11756,8.8004,1.4968,-1.5479
5.95,0.48765,0.13567,0.10053,8.8663,1.28,-1.1782
5.975,0.49083,0.11924,0.087573,8.9242,1.115,-1.1782
6,0.49363,0.10506,0.074613,8.9751,0.95,-0.88637
6.025,0.4961,0.09287,0.064862,9.02,0.82585,-0.88637
6.05,0.49829,0.082378,0.055112,9.0598,0.70171,-0.65741
6.075,0.50023,0.073371,0.047881,9.0951,0.60964,-0.65741
6.1,0.50197,0.065627,0.040649,9.1266,0.51756,-0.47972
6.125,0.50352,0.058976,0.035372,9.1549,0.45037,-0.47972
6.15,0.50492,0.053249,0.030095,9.1804,0.38318,-0.34382
6.175,0.50619,0.048314,0.026313,9.2035,0.33503,-0.34382
6.2,0.50734,0.04404,0.022531,9.2244,0.28688,-0.24175
6.225,0.5084,0.04033,0.019872,9.2436,0.25302,-0.24175
6.25,0.50936,0.037086,0.017213,9.2612,0.21916,-0.16681
6.275,0.51025,0.034234,0.015378,9.2774,0.1958,-0.16681
6.3,0.51108,0.031704,0.013543,9.2923,0.17243,-0.11328
6.325,0.51184,0.029443,0.012297,9.3062,0.15657,-0.11328
6.35,0.51255,0.0274,0.011051,9.3191,0.1407,-0.076354
6.375,0.51321,0.02554,0.010211,9.3312,0.13001,-0.076354
6.4,0.51383,0.023826,0.0093708,9.3424,0.11931,-0.051995
6.425,0.51441,0.022236,0.0087989,9.3528,0.11203,-0.051995
6.45,0.51494,0.020747,0.0082269,9.3626,0.10475,-0.036881
6.475,0.51544,0.019343,0.0078212,9.3717,0.099583,-0.036881
6.5,0.51591,0.018009,0.0074156,9.3802,0.094418,-0.028319
6.525,0.51634,0.016739,0.0071041,9.3881,0.090452,-0.028319
6.55,0.51675,0.015523,0.0067925,9.3954,0.086485,-0.024167
6.575,0.51712,0.014357,0.0065267,9.4022,0.083101,-0.024167
6.6,0.51747,0.013239,0.0062609,9.4085,0.079716,-0.02277
6.625,0.51778,0.012165,0.0060104,9.4142,0.076527,-0.02277
6.65,0.51807,0.011135,0.0057599,9.4195,0.073338,-0.02289
6.675,0.51834,0.010149,0.0055081,9.4244,0.070132,-0.02289
6.7,0.51858,0.0092071,0.0052563,9.4288,0.066926,-0.023636
6.725,0.5188,0.00831,0.0049963,9.4328,0.063615,-0.023636
6.75,0.519,0.0074584,0.0047363,9.4363,0.060305,-0.024405
6.775,0.51917,0.006653,0.0044679,9.4395,0.056887,-0.024405
6.8,0.51933,0.0058946,0.0041994,9.4424,0.053469,-0.024823
6.825,0.51947,0.0051836,0.0039264,9.4449,0.049992,-0.024823
6.85,0.51959,0.0045204,0.0036533,9.4471,0.046516,-0.024694
6.875,0.5197,0.0039048,0.0033817,9.449,0.043057,-0.024694
6.9,0.51979,0.0033368,0.0031101,9.4507,0.039599,-0.023954
6.925,0.51986,0.0028156,0.0028466,9.4521,0.036244,-0.023954
6.95,0.51993,0.0023405,0.0025831,9.4532,0.032889,-0.022632
6.975,0.51998,0.0019103,0.0023341,9.4542,0.029719,-0.022632
7,0.52002,0.0015236,0.0020852,9.455,0.026549,-0.020816
7.025,0.52006,0.0011787,0.0018562,9.4556,0.023634,-0.020816
7.05,0.52008,0.00087389,0.0016272,9.4561,0.020719,-0.018627
7.075,0.5201,0.00060705,0.0014223,9.4564,0.01811,-0.018627
7.1,0.52011,0.00037607,0.0012174,9.4566,0.015501,10.222
7.125,0.52004,-0.0094518,0.11122,9.4553,1.4161,10.222
7.15,0.51948,-0.038392,0.22122,9.4451,2.8166,10.17
7.175,0.51796,-0.086093,0.33122,9.4175,4.2172,10.17
7.2,0.51503,-0.15198,0.44122,9.3641,5.6178,10.108
7.225,0.51022,-0.23526,0.55122,9.2767,7.0183,10.108
7.25,0.50313,-0.33491,0.66122,9.1477,8.4189,5.6142
7.275,0.49337,-0.44657,0.72297,8.9705,9.2052,5.6142
7.3,0.48073,-0.56633,0.78473,8.7405,9.9915,0.097567
7.325,0.46503,-0.69005,0.7854,8.455,10,0.097567
7.35,0.44623,-0.81379,0.7854,8.1132,10,-0.045466
7.375,0.42434,-0.93754,0.7854,7.7152,10,-0.045466
7.4,0.39935,-1.0613,0.7854,7.2609,10,-1.6407
7.425,0.37128,-1.184,0.76783,6.7505,9.7763,-1.6407
7.45,0.34017,-1.3044,0.74978,6.1849,9.5465,-8.5708
7.475,0.30612,-1.4174,0.6555,5.5659,8.3461,-8.5708
7.5,0.26941,-1.5174,0.56122,4.8983,7.1457,-9.109
7.525,0.23037,-1.603,0.46102,4.1886,5.8699,-9.109
7.55,0.18939,-1.6728,0.36082,3.4435,4.5942,-7.8389
7.575,0.14686,-1.7275,0.2746,2.6701,3.4963,-7.8389
7.6,0.10314,-1.7676,0.18837,1.8752,2.3984,-9.1035
7.625,0.05861,-1.7917,0.088231,1.0656,1.1234,-9.1035
7.65,0.013696,-1.7984,-0.011908,0.24902,-0.15162,-9.2462
7.675,-0.031164,-1.7874,-0.11362,-0.56662,-1.4466,-9.2462
7.7,-0.075529,-1.7588,-0.21533,-1.3733,-2.7416,-8.4594
7.725,-0.11897,-1.7135,-0.30838,-2.163,-3.9264,-8.4594
7.75,-0.16108,-1.6527,-0.40143,-2.9286,-5.1112,-6.9708
7.775,-0.20149,-1.5782,-0.47811,-3.6634,-6.0875,-6.9708
7.8,-0.23989,-1.4919,-0.55479,-4.3616,-7.0638,-5.0119
7.825,-0.276,-1.3956,-0.60992,-5.0182,-7.7657,-5.0119
7.85,-0.3096,-1.2915,-0.66505,-5.6292,-8.4677,-2.8106
7.875,-0.34052,-1.1814,-0.69597,-6.1913,-8.8614,-2.8106
7.9,-0.36864,-1.0671,-0.72689,-6.7025,-9.255,3.4007
7.925,-0.39388,-0.95329,-0.68948,-7.1615,-8.7787,3.4007
7.95,-0.41634,-0.84452,-0.65207,-7.5699,-8.3024,4.6655
7.975,-0.43616,-0.74194,-0.60075,-7.9302,-7.649,4.6655
8,-0.4535,-0.64676,-0.54943,-8.2455,-6.9956,4.5131
8.025,-0.46856,-0.55912,-0.49979,-8.5193,-6.3635,4.5131
8.05,-0.48152,-0.4791,-0.45014,-8.7549,-5.7314,3.8638
8.075,-0.49258,-0.40633,-0.40764,-8.9559,-5.1902,3.8638
8.1,-0.5019,-0.34039,-0.36514,-9.1254,-4.6491,2.9718
8.125,-0.50965,-0.28058,-0.33245,-9.2663,-4.2329,2.9718
8.15,-0.51597,-0.22618,-0.29976,-9.3813,-3.8166,2.1974
8.175,-0.52099,-0.17653,-0.27559,-9.4726,-3.5089,2.1974
8.2,-0.52483,-0.13095,-0.25142,-9.5424,-3.2011,1.8898
8.225,-0.52757,-0.089179,-0.23063,-9.5923,-2.9365,1.8898
8.25,-0.52932,-0.050949,-0.20984,-9.624,-2.6718,0.51825
8.275,-0.53014,-0.014984,-0.20414,-9.6389,-2.5992,0.51825
8.3,-0.53008,0.020004,-0.19844,-9.6377,-2.5266,4.0406
8.325,-0.52918,0.05068,-0.15399,-9.6214,-1.9607,4.0406
8.35,-0.52761,0.073671,-0.10955,-9.5928,-1.3948,3.0378
8.375,-0.52555,0.089894,-0.076131,-9.5554,-0.96932,3.0378
8.4,-0.52316,0.10029,-0.042715,-9.512,-0.54386,2.1729
8.425,-0.52058,0.10567,-0.018813,-9.465,-0.23953,2.1729
8.45,-0.51791,0.10687,0.0050891,-9.4166,0.064796,1.4469
8.475,-0.51526,0.10459,0.021005,-9.3684,0.26744,1.4469
8.5,-0.5127,0.099519,0.03692,-9.3219,0.47008,0.85353
8.525,-0.5103,0.092238,0.046309,-9.2783,0.58962,0.85353
8.55,-0.50811,0.083317,0.055698,-9.2383,0.70917,0.38577
8.575,-0.50615,0.073204,0.059941,-9.2027,0.7632,0.38577
8.6,-0.50445,0.06235,0.064185,-9.1719,0.81722,0.03338
8.625,-0.50303,0.051093,0.064552,-9.1461,0.8219,0.03338
8.65,-0.5019,0.039772,0.064919,-9.1254,0.82658,-0.21655
8.675,-0.50104,0.028628,0.062537,-9.1099,0.79625,-0.21655
8.7,-0.50046,0.017899,0.060155,-9.0993,0.76592,-0.37861
8.725,-0.50014,0.0077418,0.05599,-9.0935,0.71289,-0.37861
8.75,-0.50007,-0.0016875,0.051825,-9.0922,0.65986,-0.46804
8.775,-0.50022,-0.010303,0.046677,-9.0949,0.59431,-0.46804
8.8,-0.50058,-0.018018,0.041529,-9.1014,0.52876,-0.49979
8.825,-0.50112,-0.024803,0.036031,-9.1112,0.45876,-0.49979
8.85,-0.50181,-0.030626,0.030533,-9.1238,0.38876,-0.48792
8.875,-0.50264,-0.0355,0.025166,-9.1389,0.32043,-0.48792
8.9,-0.50358,-0.039434,0.019799,-9.156,0.25209,-0.44514
8.925,-0.5046,-0.04247,0.014903,-9.1746,0.18975,-0.44514
8.95,-0.50569,-0.044649,0.010006,-9.1944,0.1274,-0.38255
8.975,-0.50683,-0.046032,0.005798,-9.2151,0.073822,-0.38255
9,-0.50799,-0.046679,0.0015899,-9.2362,0.020244,-0.30943
9.025,-0.50916,-0.046659,-0.0018137,-9.2574,-0.023093,-0.30943
9.05,-0.51032,-0.046044,-0.0052174,-9.2785,-0.06643,-0.23324
9.075,-0.51145,-0.044906,-0.007783,-9.2992,-0.099096,-0.23324
9.1,-0.51256,-0.04332,-0.010349,-9.3192,-0.13176,-0.15967
9.125,-0.51362,-0.041355,-0.012105,-9.3385,-0.15412,-0.15967
9.15,-0.51462,-0.039083,-0.013861,-9.3568,-0.17649,-0.092768
9.175,-0.51557,-0.036568,-0.014882,-9.374,-0.18948,-0.092768
9.2,-0.51645,-0.033875,-0.015902,-9.39,-0.20247,-0.035134
9.225,-0.51726,-0.031058,-0.016289,-9.4048,-0.20739,-0.035134
9.25,-0.518,-0.028174,-0.016675,-9.4182,-0.21231,0.01187
9.275,-0.51867,-0.025267,-0.016545,-9.4304,-0.21065,0.01187
9.3,-0.51927,-0.022384,-0.016414,-9.4412,-0.20899,0.047875
9.325,-0.51979,-0.019557,-0.015887,-9.4507,-0.20228,0.047875
9.35,-0.52025,-0.016823,-0.015361,-9.459,-0.19558,0.073278
9.375,-0.52063,-0.014206,-0.014555,-9.4661,-0.18532,0.073278
9.4,-0.52096,-0.011729,-0.013749,-9.4719,-0.17505,0.089022
9.425,-0.52122,-0.0094091,-0.012769,-9.4767,-0.16258,0.089022
9.45,-0.52143,-0.0072602,-0.01179,-9.4805,-0.15012,0.096404
9.475,-0.52159,-0.0052898,-0.01073,-9.4834,-0.13661,0.096404
9.5,-0.52169,-0.0035049,-0.0096692,-9.4854,-0.12311,0.096911
9.525,-0.52176,-0.0019061,-0.0086032,-9.4866,-0.10954,0.096911
9.55,-0.52179,-0.00049384,-0.0075372,-9.4871,-0.095966,0.092084
9.575,-0.52179,0.00073653,-0.0065243,-9.4871,-0.083069,0.092084
9.6,-0.52176,0.0017896,-0.0055113,-9.4865,-0.070173,0.083413
9.625,-0.5217,0.0026738,-0.0045938,-9.4855,-0.05849,0.083413
9.65,-0.52162,0.0033975,-0.0036763,-9.4841,-0.046808,0.083413
9.675,-0.52153,0.0039712,-0.0028814,-9.4824,-0.036687,0.072263
9.7,-0.52143,0.0044059,-0.0020865,-9.4805,-0.026566,0.072263
9.725,-0.52131,0.0047135,-0.0014284,-9.4784,-0.018187,0.059822
9.75,-0.52119,0.0049059,-0.0007704,-9.4762,-0.0098091,0.059822
9.775,-0.52107,0.0049954,-0.00025257,-9.474,-0.0032159,0.047075
9.8,-0.52094,0.0049943,0.00026525,-9.4717,0.0033773,0.047075
9.825,-0.52082,0.0049144,0.00064801,-9.4694,0.0082507,0.034796
9.85,-0.5207,0.0047675,0.0010308,-9.4672,0.013124,0.034796
9.875,-0.52058,0.0045644,0.0012898,-9.4651,0.016423,0.023551
9.9,-0.52047,0.004316,0.0015489,-9.4631,0.019721,0.023551
9.925,-0.52037,0.0040318,0.0016998,-9.4612,0.021642,0.013716
9.95,-0.52027,0.0037211,0.0018506,-9.4594,0.023563,0.013716
9.975,-0.52018,0.003392,0.0019111,-9.4578,0.024333,0.0054995
10,-0.5201,0.0030522,0.0019716,-9.4563,0.025104,0.0054995


==> data/evaluation/complex_cloud_short_netdown/ref.csv <==
0,0
0.025,0
0.05,0
0.075,0
0.1,0
0.125,0
0.15,0
0.175,0
0.2,0.5
0.225,0.5
0.25,0.5
0.275,0.5
0.3,0.5
0.325,0.5
0.35,0.5
0.375,0.5
0.4,0.5
0.425,0.5
0.45,0.5
0.475,0.5
0.5,0.5
0.525,0.5
0.55,0.5
0.575,0.5
0.6,0.5
0.625,0.5
0.65,0.5
0.675,0.5
0.7,0.5
0.725,0.5
0.75,0.5
0.775,0.5
0.8,0.5
0.825,0.5
0.85,0.5
0.875,0.5
0.9,0.5
0.925,0.5
0.95,0.5
0.975,0.5
1,0.5
1.025,0.5
1.05,0.5
1.075,0.5
1.1,0.5
1.125,0.5
1.15,0.5
1.175,0.5
1.2,0.5
1.225,0.5
1.25,0.5
1.275,0.5
1.3,0.5
1.325,0.5
1.35,0.5
1.375,0.5
1.4,0.5
1.425,0.5
1.45,0.5
1.475,0.5
1.5,0.5
1.525,0.5
1.55,0.5
1.575,0.5
1.6,0.5
1.625,0.5
1.65,0.5
1.675,0.5
1.7,0.2
1.725,0.2
1.75,0.2
1.775,0.2
1.8,0.2
1.825,0.2
1.85,0.2
1.875,0.2
1.9,0.2
1.925,0.2
1.95,0.2
1.975,0.2
2,0.2
2.025,0.2
2.05,0.2
2.075,0.2
2.1,0.2
2.125,0.2
2.15,0.2
2.175,0.2
2.2,0.2
2.225,0.2
2.25,0.2
2.275,0.2
2.3,0.2
2.325,0.2
2.35,0.2
2.375,0.2
2.4,0.2
2.425,0.2
2.45,0.2
2.475,0.2
2.5,0.2
2.525,0.2
2.55,0.2
2.575,0.2
2.6,0.2
2.625,0.2
2.65,0.2
2.675,0.2
2.7,0.2
2.725,0.2
2.75,0.2
2.775,0.2
2.8,0.2
2.825,0.2
2.85,0.2
2.875,0.2
2.9,0.2
2.925,0.2
2.95,0.2
2.975,0.2
3,-0.52
3.025,-0.52
3.05,-0.52
3.075,-0.52
3.1,-0.52
3.125,-0.52
3.15,-0.52
3.175,-0.52
3.2,-0.52
3.225,-0.52
3.25,-0.52
3.275,-0.52
3.3,-0.52
3.325,-0.52
3.35,-0.52
3.375,-0.52
3.4,-0.52
3.425,-0.52
3.45,-0.52
3.475,-0.52
3.5,-0.52
3.525,-0.52
3.55,-0.52
3.575,-0.52
3.6,-0.52
3.625,-0.52
3.65,-0.52
3.675,-0.52
3.7,-0.52
3.725,-0.52
3.75,-0.52
3.775,-0.52
3.8,-0.52
3.825,-0.52
3.85,-0.52
3.875,-0.52
3.9,-0.52
3.925,-0.52
3.95,-0.52
3.975,-0.52
4,-0.52
4.025,-0.52
4.05,-0.52
4.075,-0.52
4.1,-0.52
4.125,-0.52
4.15,-0.52
4.175,-0.52
4.2,-0.52
4.225,-0.52
4.25,-0.52
4.275,-0.52
4.3,-0.52
4.325,-0.52
4.35,-0.52
4.375,-0.52
4.4,-0.52
4.425,-0.52
4.45,-0.52
4.475,-0.52
4.5,0.52
4.525,0.52
4.55,0.52
4.575,0.52
4.6,0.52
4.625,0.52
4.65,0.52
4.675,0.52
4.7,0.52
4.725,0.52
4.75,0.52
4.775,0.52
4.8,0.52
4.825,0.52
4.85,0.52
4.875,0.52
4.9,0.52
4.925,0.52
4.95,0.52
4.975,0.52
5,0.52
5.025,0.52
5.05,0.52
5.075,0.52
5.1,0.52
5.125,0.52
5.15,0.52
5.175,0.52
5.2,0.52
5.225,0.52
5.25,0.52
5.275,0.52
5.3,0.52
5.325,0.52
5.35,0.52
5.375,0.52
5.4,0.52
5.425,0.52
5.45,0.52
5.475,0.52
5.5,0.52
5.525,0.52
5.55,0.52
5.575,0.52
5.6,0.52
5.625,0.52
5.65,0.52
5.675,0.52
5.7,0.52
5.725,0.52
5.75,0.52
5.775,0.52
5.8,0.52
5.825,0.52
5.85,0.52
5.875,0.52
5.9,0.52
5.925,0.52
5.95,0.52
5.975,0.52
6,0.52
6.025,0.52
6.05,0.52
6.075,0.52
6.1,0.52
6.125,0.52
6.15,0.52
6.175,0.52
6.2,0.52
6.225,0.52
6.25,0.52
6.275,0.52
6.3,0.52
6.325,0.52
6.35,0.52
6.375,0.52
6.4,0.52
6.425,0.52
6.45,0.52
6.475,0.52
6.5,0.52
6.525,0.52
6.55,0.52
6.575,0.52
6.6,0.52
6.625,0.52
6.65,0.52
6.675,0.52
6.7,0.52
6.725,0.52
6.75,0.52
6.775,0.52
6.8,0.52
6.825,0.52
6.85,0.52
6.875,0.52
6.9,0.52
6.925,0.52
6.95,0.52
6.975,0.52
7,-0.52
7.025,-0.52
7.05,-0.52
7.075,-0.52
7.1,-0.52
7.125,-0.52
7.15,-0.52
7.175,-0.52
7.2,-0.52
7.225,-0.52
7.25,-0.52
7.275,-0.52
7.3,-0.52
7.325,-0.52
7.35,-0.52
7.375,-0.52
7.4,-0.52
7.425,-0.52
7.45,-0.52
7.475,-0.52
7.5,-0.52
7.525,-0.52
7.55,-0.52
7.575,-0.52
7.6,-0.52
7.625,-0.52
7.65,-0.52
7.675,-0.52
7.7,-0.52
7.725,-0.52
7.75,-0.52
7.775,-0.52
7.8,-0.52
7.825,-0.52
7.85,-0.52
7.875,-0.52
7.9,-0.52
7.925,-0.52
7.95,-0.52
7.975,-0.52
8,-0.52
8.025,-0.52
8.05,-0.52
8.075,-0.52
8.1,-0.52
8.125,-0.52
8.15,-0.52
8.175,-0.52
8.2,-0.52
8.225,-0.52
8.25,-0.52
8.275,-0.52
8.3,-0.52
8.325,-0.52
8.35,-0.52
8.375,-0.52
8.4,-0.52
8.425,-0.52
8.45,-0.52
8.475,-0.52
8.5,-0.52
8.525,-0.52
8.55,-0.52
8.575,-0.52
8.6,-0.52
8.625,-0.52
8.65,-0.52
8.675,-0.52
8.7,-0.52
8.725,-0.52
8.75,-0.52
8.775,-0.52
8.8,-0.52
8.825,-0.52
8.85,-0.52
8.875,-0.52
8.9,-0.52
8.925,-0.52
8.95,-0.52
8.975,-0.52
9,-0.52
9.025,-0.52
9.05,-0.52
9.075,-0.52
9.1,-0.52
9.125,-0.52
9.15,-0.52
9.175,-0.52
9.2,-0.52
9.225,-0.52
9.25,-0.52
9.275,-0.52
9.3,-0.52
9.325,-0.52
9.35,-0.52
9.375,-0.52
9.4,-0.52
9.425,-0.52
9.45,-0.52
9.475,-0.52
9.5,-0.52
9.525,-0.52
9.55,-0.52
9.575,-0.52
9.6,-0.52
9.625,-0.52
9.65,-0.52
9.675,-0.52
9.7,-0.52
9.725,-0.52
9.75,-0.52
9.775,-0.52
9.8,-0.52
9.825,-0.52
9.85,-0.52
9.875,-0.52
9.9,-0.52
9.925,-0.52
9.95,-0.52
9.975,-0.52
10,-0.52


==> data/evaluation/complex_lqr_0_4/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,0
0.125,0,0,0,0,0,0
0.15,0,0,0,0,0,0
0.175,0,0,0,0,0,0
0.2,0,0,0,0,0,0
0.225,0,0,0,0,0,0
0.25,0,0,0,0,0,0
0.275,0,0,0,0,0,0
0.3,0,0,0,0,0,-12.401
0.325,8.016e-05,0.0096153,-0.11,0.0014575,-1.4006,-12.401
0.35,0.00064012,0.038345,-0.22,0.011638,-2.8011,-6.1454
0.375,0.002124,0.082276,-0.2876,0.038619,-3.6618,-6.1454
0.4,0.0048484,0.13755,-0.3552,0.088153,-4.5225,-3.1875
0.425,0.0090718,0.20127,-0.39026,0.16494,-4.969,-3.1875
0.45,0.014959,0.27067,-0.42532,0.27199,-5.4154,0.12935
0.475,0.022628,0.34277,-0.4239,0.41141,-5.3973,0.12935
0.5,0.032096,0.41463,-0.42248,0.58356,-5.3792,2.0863
0.525,0.043343,0.48455,-0.39953,0.78806,-5.087,2.0863
0.55,0.056292,0.55077,-0.37658,1.0235,-4.7948,3.0291
0.575,0.070843,0.6124,-0.34326,1.2881,-4.3705,3.0291
0.6,0.086866,0.66854,-0.30994,1.5794,-3.9463,3.2826
0.625,0.10422,0.71889,-0.27383,1.8949,-3.4865,3.2826
0.65,0.12276,0.76317,-0.23772,2.232,-3.0268,3.8091
0.675,0.14232,0.8008,-0.19582,2.5877,-2.4933,3.8091
0.7,0.16274,0.83125,-0.15392,2.9589,-1.9598,4.2666
0.725,0.18382,0.85401,-0.10699,3.3422,-1.3622,4.2666
0.75,0.20537,0.86861,-0.060055,3.7341,-0.76464,4.2666
0.775,0.22719,0.87509,-0.014092,4.1307,-0.17942,4.1785
0.8,0.24906,0.87354,0.031871,4.5284,0.4058,4.1785
0.825,0.2708,0.86439,0.072747,4.9236,0.92625,3.716
0.85,0.29222,0.8481,0.11362,5.3131,1.4467,3.716
0.875,0.31315,0.82538,0.14689,5.6937,1.8703,3.0242
0.9,0.33344,0.79689,0.18016,6.0626,2.2938,3.0242
0.925,0.35295,0.76343,0.20462,6.4173,2.6053,2.2237
0.95,0.37158,0.72578,0.22908,6.756,2.9167,2.2237
0.975,0.38921,0.68472,0.24458,7.0766,3.1141,1.4097
1,0.40579,0.64103,0.26009,7.378,3.3116,1.4097
1.025,0.42125,0.59542,0.26725,7.6591,3.4027,0.65092
1.05,0.43555,0.5486,0.27441,7.9191,3.4939,0.65092
1.075,0.44868,0.50119,0.27431,8.1577,3.4926,-0.0091968
1.1,0.46061,0.45379,0.27421,8.3748,3.4913,-0.0091968
1.125,0.47137,0.40691,0.26818,8.5703,3.4146,-0.54807
1.15,0.48097,0.36105,0.26215,8.7448,3.3378,-0.54807
1.175,0.48943,0.31659,0.25161,8.8988,3.2036,-0.9586
1.2,0.49681,0.27392,0.24106,9.0329,3.0693,-0.9586
1.225,0.50315,0.2333,0.22738,9.1481,2.895,-1.2441
1.25,0.5085,0.19502,0.21369,9.2454,2.7208,-1.2441
1.275,0.51292,0.15924,0.19813,9.3258,2.5227,-1.4146
1.3,0.51648,0.12613,0.18257,9.3905,2.3246,-1.4146
1.325,0.51925,0.095764,0.16625,9.4409,2.1167,-1.4839
1.35,0.52129,0.068214,0.14993,9.478,1.9089,-1.4839
1.375,0.52268,0.043474,0.13377,9.5033,1.7033,-1.4683
1.4,0.52349,0.021535,0.11762,9.518,1.4976,-1.4683
1.425,0.52378,0.0023234,0.10238,9.5233,1.3036,-1.3854
1.45,0.52363,-0.014235,0.087144,9.5205,1.1096,-1.3854
1.475,0.52309,-0.028265,0.073364,9.5107,0.9341,-1.2527
1.5,0.52223,-0.039889,0.059585,9.4952,0.75865,-1.2527
1.525,0.52111,-0.049265,0.047625,9.4748,0.60639,-1.0872
1.55,0.51979,-0.056551,0.035666,9.4507,0.45412,-1.0872
1.575,0.5183,-0.061922,0.02572,9.4237,0.32748,-0.90423
1.6,0.51671,-0.065552,0.015773,9.3947,0.20083,-0.90423
1.625,0.51504,-0.067622,0.0078851,9.3643,0.1004,-0.71711
1.65,0.51334,-0.068312,-3.0482e-06,9.3334,-3.8811e-05,-0.71711
1.675,0.51163,-0.067795,-0.0059052,9.3024,-0.075187,-0.53656
1.7,0.50996,-0.066245,-0.011807,9.2719,-0.15034,-0.53656
1.725,0.50833,-0.063822,-0.015885,9.2423,-0.20225,-0.37068
1.75,0.50677,-0.060686,-0.019962,9.214,-0.25417,-0.37068
1.775,0.50522,-0.065925,0.079872,9.1859,1.017,9.0759
1.8,0.50333,-0.088565,0.17971,9.1514,2.2881,9.0759
1.825,0.50069,-0.12408,0.22908,9.1034,2.9167,4.4881
1.85,0.49705,-0.16801,0.27844,9.0374,3.5453,4.4881
1.875,0.49224,-0.21718,0.29115,8.9499,3.707,1.1551
1.9,0.48618,-0.26848,0.30386,8.8396,3.8688,1.1551
1.925,0.47882,-0.31981,0.29164,8.7058,3.7132,-1.1108
1.95,0.4702,-0.36911,0.27942,8.5492,3.5577,-1.1108
1.975,0.46039,-0.41505,0.25186,8.3708,3.2068,-2.5049
2,0.44949,-0.45632,0.22431,8.1726,2.856,-2.5049
2.025,0.43762,-0.49221,0.18886,7.9568,2.4046,-3.2231
2.05,0.42493,-0.52201,0.1534,7.726,1.9532,-3.2231
2.075,0.41157,-0.54548,0.11559,7.4832,1.4718,-3.4369
2.1,0.39771,-0.56237,0.077789,7.2311,0.99044,-3.4369
2.125,0.38351,-0.57281,0.041624,6.9729,0.52997,-3.2877
2.15,0.36912,-0.57693,0.0054589,6.7113,0.069504,-3.2877
2.175,0.35471,-0.5751,-0.02636,6.4493,-0.33562,-2.8926
2.2,0.34042,-0.56771,-0.058178,6.1894,-0.74075,-2.3498
2.225,0.32637,-0.55528,-0.084026,5.934,-1.0699,-2.3498
2.25,0.31269,-0.53834,-0.10987,5.6853,-1.399,-1.7408
2.275,0.29948,-0.51748,-0.12902,5.4452,-1.6428,-1.7408
2.3,0.28684,-0.49331,-0.14817,5.2153,-1.8866,-1.1295
2.325,0.27484,-0.4664,-0.1606,4.9971,-2.0448,-1.1295
2.35,0.26354,-0.43734,-0.17302,4.7917,-2.203,-0.56252
2.375,0.25299,-0.40668,-0.17921,4.5998,-2.2817,-0.56252
2.4,0.24322,-0.37495,-0.1854,4.4221,-2.3605,-0.069945
2.425,0.23425,-0.34263,-0.18616,4.259,-2.3703,-0.069945
2.45,0.22609,-0.31017,-0.18693,4.1106,-2.3801,0.33209
2.475,0.21874,-0.27796,-0.18328,3.977,-2.3336,0.33209
2.5,0.21218,-0.24638,-0.17963,3.8579,-2.2871,0.63823
2.525,0.20641,-0.21572,-0.17261,3.7529,-2.1977,0.63823
2.55,0.20139,-0.18627,-0.16559,3.6616,-2.1083,0.8509
2.575,0.19708,-0.15823,-0.15623,3.5833,-1.9891,0.8509
2.6,0.19346,-0.13181,-0.14687,3.5175,-1.87,0.97774
2.625,0.19048,-0.10714,-0.13611,3.4632,-1.733,0.97774
2.65,0.18809,-0.084322,-0.12536,3.4198,-1.5961,1.0297
2.675,0.18625,-0.063426,-0.11403,3.3863,-1.4519,1.0297
2.7,0.1849,-0.044499,-0.1027,3.3618,-1.3077,1.0195
2.725,0.184,-0.027534,-0.09149,3.3455,-1.1649,1.0195
2.75,0.18351,-0.012523,-0.080275,3.3365,-1.0221,0.96067
2.775,0.18336,0.00058854,-0.069708,3.3339,-0.88755,0.96067
2.8,0.18352,0.011855,-0.059141,3.3368,-0.753,0.86656
2.825,0.18394,0.021366,-0.049608,3.3444,-0.63163,0.86656
2.85,0.18458,0.02921,-0.040076,3.3559,-0.51027,0.74967
2.875,0.18539,0.035501,-0.03183,3.3707,-0.40527,0.74967
2.9,0.18634,0.040349,-0.023584,3.388,-0.30027,0.6211
2.925,0.18739,0.043878,-0.016751,3.4072,-0.21329,0.6211
2.95,0.18852,0.046212,-0.0099194,3.4277,-0.1263,0.49023
2.975,0.1897,0.047476,-0.0045268,3.449,-0.057637,0.49023
3,0.19089,0.047796,0.00086578,3.4707,0.011024,0.36454
3.025,0.19208,0.047294,0.0048758,3.4924,0.06208,0.36454
3.05,0.19325,0.046089,0.0088857,3.5136,0.11314,0.24955
3.075,0.19438,0.044294,0.011631,3.5342,0.14809,0.24955
3.1,0.19546,0.042019,0.014376,3.5538,0.18304,12.691
3.125,0.1964,0.029894,0.12438,3.5709,1.5836,12.691
3.15,0.19679,-0.0013131,0.23438,3.5781,2.9842,6.219
3.175,0.19621,-0.047743,0.30279,3.5674,3.8552,6.219
3.2,0.19431,-0.10559,0.37119,3.5329,4.7262,3.3008
3.225,0.19085,-0.17202,0.4075,3.4701,5.1885,3.3008
3.25,0.18566,-0.24428,0.44381,3.3757,5.6508,-0.14781
3.275,0.17862,-0.31929,0.44219,3.2476,5.6301,-0.14781
3.3,0.1697,-0.39405,0.44056,3.0855,5.6094,-2.1788
3.325,0.15893,-0.46677,0.41659,2.8897,5.3042,-2.1788
3.35,0.14639,-0.53566,0.39263,2.6617,4.9991,-3.1548
3.375,0.13219,-0.5998,0.35792,2.4034,4.5572,-3.1548
3.4,0.11645,-0.65825,0.32322,2.1173,4.1154,-3.4161
3.425,0.099326,-0.7107,0.28564,1.8059,3.6369,-3.4161
3.45,0.080969,-0.75685,0.24807,1.4722,3.1585,-3.2288
3.475,0.061535,-0.79679,0.21255,1.1188,2.7063,-3.2288
3.5,0.041179,-0.83067,0.17703,0.74872,2.254,-2.7883
3.525,0.02005,-0.85884,0.14636,0.36454,1.8635,-2.7883
3.55,-0.0017182,-0.8817,0.11569,-0.03124,1.473,-2.2354
3.575,-0.023995,-0.89976,0.091101,-0.43628,1.1599,-2.2354
3.6,-0.046671,-0.91354,0.066511,-0.84856,0.84685,-1.6681
3.625,-0.069641,-0.92357,0.048162,-1.2662,0.61322,-1.6681
3.65,-0.092822,-0.93039,0.029812,-1.6877,0.37958,-1.1497
3.675,-0.11614,-0.9345,0.017166,-2.1116,0.21856,-1.1497
3.7,-0.13953,-0.9364,0.0045192,-2.5369,0.057541,-1.3201
3.725,-0.16294,-0.93592,-0.010002,-2.9625,-0.12735,-1.3201
3.75,-0.1863,-0.93289,-0.024524,-3.3873,-0.31224,-2.1263
3.775,-0.20955,-0.92656,-0.047913,-3.8101,-0.61004,-2.1263
3.8,-0.2326,-0.91613,-0.071302,-4.229,-0.90784,-2.3695
3.825,-0.25533,-0.90139,-0.097366,-4.6423,-1.2397,-2.3695
3.85,-0.27763,-0.88211,-0.12343,-5.0478,-1.5716,-2.2232
3.875,-0.29939,-0.85845,-0.14789,-5.4435,-1.8829,-2.2232
3.9,-0.32052,-0.83055,-0.17234,-5.8276,-2.1943,-1.8312
3.925,-0.34089,-0.7988,-0.19248,-6.198,-2.4508,-1.8312
3.95,-0.36043,-0.7636,-0.21263,-6.5532,-2.7073,-1.3083
3.975,-0.37905,-0.72544,-0.22702,-6.8917,-2.8905,-1.3083
4,-0.39668,-0.68482,-0.24141,-7.2123,-3.0737,-0.7428
4.025,-0.41327,-0.64229,-0.24958,-7.514,-3.1778,-0.7428
4.05,-0.42878,-0.59837,-0.25775,-7.796,-3.2818,-0.19754
4.075,-0.44318,-0.55358,-0.25993,-8.0579,-3.3095,-0.19754
4.1,-0.45646,-0.50842,-0.2621,-8.2992,-3.3371,0.28628
4.125,-0.4686,-0.46334,-0.25895,-8.5201,-3.297,0.28628
4.15,-0.47963,-0.4188,-0.2558,-8.7205,-3.2569,0.68511
4.175,-0.48955,-0.37516,-0.24826,-8.9009,-3.161,0.68511
4.2,-0.4984,-0.3328,-0.24073,-9.0618,-3.065,0.98865
4.225,-0.5062,-0.292,-0.22985,-9.2037,-2.9266,0.98865
4.25,-0.51301,-0.25306,-0.21898,-9.3275,-2.7881,1.196
4.275,-0.51887,-0.21617,-0.20582,-9.4341,-2.6206,1.196
4.3,-0.52384,-0.18153,-0.19266,-9.5244,-2.4531,1.3129
4.325,-0.52797,-0.14926,-0.17822,-9.5995,-2.2692,1.3129
4.35,-0.53132,-0.11948,-0.16378,-9.6604,-2.0853,1.3491
4.375,-0.53397,-0.092233,-0.14894,-9.7085,-1.8964,1.3491
4.4,-0.53596,-0.06755,-0.1341,-9.7447,-1.7074,1.3174
4.425,-0.53736,-0.04541,-0.11961,-9.7703,-1.5229,1.3174
4.45,-0.53825,-0.025788,-0.10512,-9.7863,-1.3384,1.2317
4.475,-0.53867,-0.0086064,-0.091567,-9.7941,-1.1659,1.2317
4.5,-0.5387,0.0062145,-0.078018,-9.7945,-0.99336,1.1066
4.525,-0.53838,0.018792,-0.065846,-9.7888,-0.83838,1.1066
4.55,-0.53778,0.029243,-0.053673,-9.7778,-0.68339,0.95602
4.575,-0.53694,0.037713,-0.043157,-9.7625,-0.54949,0.95602
4.6,-0.53591,0.044343,-0.032641,-9.7438,-0.4156,-11.115
4.625,-0.53465,0.059653,-0.14264,-9.7209,-1.8162,-11.115
4.65,-0.53277,0.093998,-0.25264,-9.6866,-3.2167,-5.3494
4.675,-0.52983,0.1427,-0.31148,-9.6332,-3.9659,-5.3494
4.7,-0.52555,0.2012,-0.37033,-9.5554,-4.7152,-1.9871
4.725,-0.51971,0.26632,-0.39219,-9.4493,-4.9935,-1.9871
4.75,-0.5122,0.33496,-0.41405,-9.3128,-5.2718,0.79284
4.775,-0.50296,0.40467,-0.40532,-9.1446,-5.1607,0.79284
4.8,-0.49198,0.47297,-0.3966,-8.9451,-5.0497,2.3597
4.825,-0.47933,0.53847,-0.37065,-8.7151,-4.7192,2.3597
4.85,-0.46509,0.59974,-0.34469,-8.4562,-4.3887,3.0463
4.875,-0.44938,0.6561,-0.31118,-8.1706,-3.9621,3.0463
4.9,-0.43234,0.70688,-0.27767,-7.8606,-3.5354,3.1461
4.925,-0.41409,0.75193,-0.24306,-7.5289,-3.0948,3.1461
4.95,-0.39479,0.7911,-0.20846,-7.178,-2.6542,2.886
4.975,-0.37458,0.82459,-0.17671,-6.8105,-2.25,2.886
5,-0.3536,0.85262,-0.14496,-6.4292,-1.8458,2.4329
5.025,-0.33199,0.87558,-0.1182,-6.0362,-1.505,2.4329
5.05,-0.30986,0.89389,-0.091441,-5.6339,-1.1643,1.9066
5.075,-0.28733,0.90804,-0.070469,-5.2242,-0.89724,1.9066
5.1,-0.26449,0.91853,-0.049497,-4.8089,-0.63021,1.3884
5.125,-0.24143,0.92585,-0.034224,-4.3897,-0.43575,1.3884
5.15,-0.21822,0.9305,-0.018951,-3.9677,-0.24129,0.9286
5.175,-0.19493,0.93293,-0.0087367,-3.5441,-0.11124,0.9286
5.2,-0.17159,0.93356,0.0014779,-3.1198,0.018817,0.55233
5.225,-0.14826,0.93277,0.0075536,-2.6956,0.096175,0.55233
5.25,-0.12496,0.93092,0.013629,-2.272,0.17353,0.26648
5.275,-0.10172,0.92828,0.016561,-1.8494,0.21086,0.26648
5.3,-0.078551,0.92512,0.019492,-1.4282,0.24818,0.065695
5.325,-0.055466,0.92165,0.020215,-1.0085,0.25738,0.065695
5.35,-0.03247,0.91805,0.020937,-0.59036,0.26658,-0.06233
5.375,-0.0095639,0.91444,0.020252,-0.17389,0.25785,-0.06233
5.4,0.013253,0.91096,0.019566,0.24097,0.24912,-0.1328
5.425,0.035986,0.90766,0.018105,0.65428,0.23052,-0.1328
5.45,0.058639,0.90462,0.016644,1.0662,0.21192,-0.16104
5.475,0.081219,0.90187,0.014873,1.4767,0.18937,-0.16104
5.5,0.10373,0.89942,0.013101,1.8861,0.16681,-0.16081
5.525,0.12619,0.89728,0.011332,2.2944,0.14429,-0.16081
5.55,0.1486,0.89545,0.0095635,2.7018,0.12177,0.74325
5.575,0.17096,0.89306,0.017739,3.1084,0.22586,0.74325
5.6,0.19324,0.88924,0.025915,3.5135,0.32996,1.7058
5.625,0.2154,0.88307,0.044679,3.9164,0.56886,1.7058
5.65,0.23737,0.87361,0.063442,4.3158,0.80777,2.0872
5.675,0.25905,0.86051,0.086401,4.7101,1.1001,2.0872
5.7,0.28036,0.84341,0.10936,5.0975,1.3924,2.0584
5.725,0.30119,0.82234,0.132,5.4762,1.6807,2.0584
5.75,0.32145,0.79735,0.15464,5.8445,1.969,1.7618
5.775,0.34103,0.76872,0.17402,6.2005,2.2157,1.7618
5.8,0.35985,0.73675,0.1934,6.5428,2.4625,1.3128
5.825,0.37784,0.70188,0.20785,6.8698,2.6464,1.3128
5.85,0.39493,0.66453,0.22229,7.1805,2.8302,0.80059
5.875,0.41105,0.6252,0.23109,7.4737,2.9424,0.80059
5.9,0.42617,0.58437,0.2399,7.7486,3.0545,0.29057
5.925,0.44026,0.54252,0.2431,8.0048,3.0952,0.29057
5.95,0.4533,0.50012,0.24629,8.2417,3.1359,-0.17306
5.975,0.46527,0.45762,0.24439,8.4594,3.1116,-0.17306
6,0.47618,0.41543,0.24248,8.6578,3.0874,-0.56359
6.025,0.48604,0.37394,0.23628,8.8372,3.0085,-0.56359
6.05,0.49488,0.3335,0.23009,8.9979,2.9295,-0.86783
6.075,0.50273,0.29441,0.22054,9.1405,2.808,-0.86783
6.1,0.50962,0.25694,0.21099,9.2658,2.6864,-1.0824
6.125,0.51559,0.22131,0.19909,9.3744,2.5348,-1.0824
6.15,0.5207,0.18772,0.18718,9.4673,2.3832,-1.211
6.175,0.525,0.1563,0.17386,9.5454,2.2136,-1.211
6.2,0.52854,0.12718,0.16054,9.6097,2.044,-1.2618
6.225,0.53137,0.1004,0.14666,9.6614,1.8673,-1.2618
6.25,0.53358,0.076033,0.13278,9.7014,1.6906,-1.246
6.275,0.5352,0.054054,0.11907,9.7308,1.5161,-1.246
6.3,0.5363,0.034458,0.10536,9.7509,1.3415,-1.1767
6.325,0.53694,0.01718,0.09242,9.7625,1.1767,-1.1767
6.35,0.53718,0.0021573,0.079477,9.7668,1.0119,-1.0673
6.375,0.53706,-0.010712,0.067737,9.7648,0.86245,-1.0673
6.4,0.53666,-0.021532,0.055996,9.7574,0.71297,-0.93113
6.425,0.536,-0.030431,0.045754,9.7455,0.58255,-0.93113
6.45,0.53515,-0.03754,0.035511,9.73,0.45214,-0.78039
6.475,0.53414,-0.043002,0.026927,9.7116,0.34285,-0.78039
6.5,0.53301,-0.046963,0.018343,9.6911,0.23355,-0.62574
6.525,0.5318,-0.049571,0.01146,9.6692,0.14591,-0.62574
6.55,0.53054,-0.050974,0.0045765,9.6463,0.058269,-0.47585
6.575,0.52926,-0.051317,-0.00065792,9.623,-0.0083769,-0.47585
6.6,0.52799,-0.050743,-0.0058923,9.5997,-0.075023,-0.33737
6.625,0.52673,-0.049388,-0.0096034,9.577,-0.12227,-0.33737
6.65,0.52552,-0.047382,-0.013315,9.5549,-0.16953,-0.21488
6.675,0.52437,-0.044846,-0.015678,9.534,-0.19962,-0.21488
6.7,0.52328,-0.041895,-0.018042,9.5142,-0.22972,-0.11107
6.725,0.52228,-0.038631,-0.019264,9.4959,-0.24527,-0.11107
6.75,0.52135,-0.035153,-0.020485,9.4792,-0.26083,-0.027042
6.775,0.52052,-0.031543,-0.020783,9.464,-0.26461,-0.027042
6.8,0.51978,-0.02788,-0.02108,9.4505,-0.2684,0.037432
6.825,0.51913,-0.024227,-0.020669,9.4386,-0.26316,0.037432
6.85,0.51856,-0.020646,-0.020257,9.4285,-0.25792,0.083582
6.875,0.51809,-0.017182,-0.019337,9.4199,-0.24621,0.083582
6.9,0.5177,-0.013879,-0.018418,9.4128,-0.2345,0.11334
6.925,0.5174,-0.010765,-0.017171,9.4072,-0.21863,0.11334
6.95,0.51716,-0.0078691,-0.015925,9.403,-0.20276,0.12907
6.975,0.517,-0.0052066,-0.014505,9.4,-0.18468,0.12907
7,0.5169,-0.0027926,-0.013085,9.3982,-0.1666,0.13333
7.025,0.51686,-0.0006311,-0.011618,9.3974,-0.14793,0.13333
7.05,0.51687,0.0012738,-0.010152,9.3976,-0.12926,0.12871
7.075,0.51692,0.0029264,-0.008736,9.3986,-0.11123,0.12871
7.1,0.51701,0.0043313,-0.0073201,9.4002,-0.093202,12.611
7.125,0.51706,-0.0040053,0.10268,9.401,1.3074,12.611
7.15,0.51665,-0.031471,0.21268,9.3937,2.7079,6.2853
7.175,0.51536,-0.074292,0.28182,9.3701,3.5882,6.2853
7.2,0.51284,-0.12873,0.35096,9.3244,4.4685,3.3982
7.225,0.50885,-0.19195,0.38834,9.2517,4.9445,3.3982
7.25,0.50319,-0.26123,0.42572,9.149,5.4204,-0.0053793
7.275,0.49576,-0.33349,0.42566,9.0138,5.4196,-0.0053793
7.3,0.48652,-0.40575,0.4256,8.8458,5.4189,-2.0275
7.325,0.47549,-0.47622,0.4033,8.6452,5.1349,-2.0275
7.35,0.46274,-0.5431,0.38099,8.4134,4.851,-3.0144
7.375,0.44837,-0.60546,0.34784,8.1522,4.4288,-3.0144
7.4,0.43251,-0.66238,0.31468,7.8638,4.0066,-3.2953
7.425,0.4153,-0.71351,0.27843,7.5509,3.5451,-3.2953
7.45,0.39689,-0.75855,0.24218,7.2161,3.0835,-3.1304
7.475,0.37742,-0.79759,0.20775,6.8622,2.6451,-3.1304
7.5,0.35706,-0.83073,0.17331,6.4919,2.2067,-2.7123
7.525,0.33593,-0.85833,0.14348,6.1078,1.8268,-2.7123
7.55,0.31418,-0.88076,0.11364,5.7124,1.4469,-2.1802
7.575,0.29193,-0.89852,0.089658,5.3079,1.1416,-2.1802
7.6,0.26929,-0.9121,0.065677,4.8962,0.83622,-1.631
7.625,0.24636,-0.92202,0.047736,4.4792,0.60779,-1.631
7.65,0.22322,-0.9288,0.029795,4.0585,0.37937,-1.1272
7.675,0.19994,-0.93293,0.017396,3.6353,0.22149,-1.1272
7.7,0.17659,-0.93489,0.0049966,3.2107,0.063619,-0.70348
7.725,0.15321,-0.93508,-0.0027417,2.7856,-0.034908,-0.70348
7.75,0.12985,-0.93393,-0.01048,2.3608,-0.13343,-0.37289
7.775,0.10652,-0.93173,-0.014582,1.9368,-0.18566,-0.37289
7.8,0.083264,-0.92882,-0.018683,1.5139,-0.23788,-0.13375
7.825,0.060086,-0.92543,-0.020155,1.0925,-0.25662,-0.13375
7.85,0.036995,-0.92177,-0.021626,0.67264,-0.27535,0.024676
7.875,0.013998,-0.91801,-0.021354,0.25451,-0.27189,0.024676
7.9,-0.0089056,-0.9143,-0.021083,-0.16192,-0.26844,0.11749
7.925,-0.031718,-0.91072,-0.019791,-0.57669,-0.25198,0.11749
7.95,-0.054443,-0.90737,-0.018498,-0.98988,-0.23553,0.16084
7.975,-0.077089,-0.90429,-0.016729,-1.4016,-0.213,0.16084
8,-0.09966,-0.90151,-0.01496,-1.812,-0.19047,0.16974
8.025,-0.12217,-0.89906,-0.013092,-2.2212,-0.1667,0.16974
8.05,-0.14462,-0.89693,-0.011225,-2.6294,-0.14293,-0.60624
8.075,-0.16701,-0.89438,-0.017894,-3.0365,-0.22783,-0.60624
8.1,-0.18933,-0.89067,-0.024563,-3.4423,-0.31274,-1.6319
8.125,-0.21153,-0.8848,-0.042514,-3.8459,-0.5413,-1.6319
8.15,-0.23354,-0.8758,-0.060465,-4.2462,-0.76986,-2.0599
8.175,-0.25529,-0.86324,-0.083123,-4.6416,-1.0584,-2.0599
8.2,-0.27667,-0.84674,-0.10578,-5.0303,-1.3469,-2.0636
8.225,-0.29759,-0.82629,-0.12848,-5.4107,-1.6359,-2.0636
8.25,-0.31795,-0.8019,-0.15118,-5.7809,-1.9249,-1.7879
8.275,-0.33765,-0.77384,-0.17085,-6.1392,-2.1753,-1.7879
8.3,-0.35661,-0.7424,-0.19051,-6.4839,-2.4257,-1.3504
8.325,-0.37475,-0.70798,-0.20537,-6.8136,-2.6148,-1.3504
8.35,-0.39199,-0.67102,-0.22022,-7.1271,-2.804,-0.84249
8.375,-0.40828,-0.632,-0.22949,-7.4233,-2.9219,-0.84249
8.4,-0.42358,-0.59141,-0.23876,-7.7014,-3.0399,-0.33165
8.425,-0.43784,-0.54971,-0.2424,-7.9608,-3.0864,-0.33165
8.45,-0.45106,-0.50739,-0.24605,-8.2011,-3.1328,0.13622
8.475,-0.46321,-0.46489,-0.24455,-8.422,-3.1138,0.13622
8.5,-0.47431,-0.42265,-0.24306,-8.6238,-3.0947,0.53302
8.525,-0.48435,-0.38103,-0.23719,-8.8064,-3.02,0.53302
8.55,-0.49337,-0.34041,-0.23133,-8.9703,-2.9454,0.84447
8.575,-0.50138,-0.30108,-0.22204,-9.116,-2.8271,0.84447
8.6,-0.50843,-0.26333,-0.21275,-9.2442,-2.7088,1.0665
8.625,-0.51456,-0.22739,-0.20102,-9.3557,-2.5595,1.0665
8.65,-0.51982,-0.19345,-0.18929,-9.4513,-2.4101,1.2021
8.675,-0.52425,-0.16166,-0.17607,-9.5319,-2.2417,1.2021
8.7,-0.52792,-0.13215,-0.16284,-9.5986,-2.0734,1.2591
8.725,-0.53088,-0.10497,-0.14899,-9.6524,-1.897,1.2591
8.75,-0.53319,-0.080194,-0.13514,-9.6944,-1.7207,1.2487
8.775,-0.53491,-0.057808,-0.12141,-9.7256,-1.5458,1.2487
8.8,-0.5361,-0.037808,-0.10767,-9.7473,-1.3709,1.1836
8.825,-0.53682,-0.020135,-0.094651,-9.7604,-1.2051,1.1836
8.85,-0.53713,-0.0047303,-0.081632,-9.7659,-1.0394,1.0773
8.875,-0.53707,0.0085057,-0.069782,-9.765,-0.88849,1.0773
8.9,-0.53672,0.019673,-0.057932,-9.7585,-0.73761,0.94308
8.925,-0.53611,0.028899,-0.047558,-9.7474,-0.60552,0.94308
8.95,-0.53529,0.036312,-0.037184,-9.7325,-0.47344,0.79333
8.975,-0.53431,0.042054,-0.028457,-9.7146,-0.36233,0.79333
9,-0.5332,0.04627,-0.019731,-9.6945,-0.25122,0.6388
9.025,-0.532,0.049108,-0.012704,-9.6728,-0.16175,0.6388
9.05,-0.53075,0.050716,-0.0056768,-9.6501,-0.07228,0.48836
9.075,-0.52948,0.05124,-0.00030491,-9.6268,-0.0038823,0.48836
9.1,-0.5282,0.050823,0.005067,-9.6036,0.064515,0.3488
9.125,-0.52694,0.049601,0.0089038,-9.5808,0.11337,0.3488
9.15,-0.52572,0.047707,0.012741,-9.5586,0.16222,0.22488
9.175,-0.52456,0.045261,0.015214,-9.5375,0.19371,0.22488
9.2,-0.52347,0.042382,0.017688,-9.5175,0.22521,0.11946
9.225,-0.52245,0.039172,0.019002,-9.499,0.24194,0.11946
9.25,-0.52151,0.035732,0.020316,-9.482,0.25867,0.033755
9.275,-0.52066,0.032144,0.020687,-9.4665,0.2634,0.033755
9.3,-0.5199,0.028492,0.021059,-9.4528,0.26813,-0.032353
9.325,-0.51924,0.024838,0.020703,-9.4406,0.2636,-0.032353
9.35,-0.51866,0.021246,0.020347,-9.4302,0.25906,-0.080016
9.375,-0.51817,0.017763,0.019467,-9.4213,0.24786,-0.080016
9.4,-0.51777,0.014433,0.018587,-9.414,0.23665,-0.11111
9.425,-0.51745,0.011288,0.017364,-9.4082,0.22109,-0.11111
9.45,-0.5172,0.008356,0.016142,-9.4037,0.20553,-0.12797
9.475,-0.51703,0.0056544,0.014734,-9.4005,0.1876,-0.12797
9.5,-0.51692,0.0031991,0.013327,-9.3985,0.16968,-0.13316
9.525,-0.51687,0.00099517,0.011862,-9.3976,0.15103,-0.13316
9.55,-0.51687,-0.00095247,0.010397,-9.3976,0.13238,-0.12924
9.575,-0.51691,-0.0026476,0.0089756,-9.3984,0.11428,-0.12924
9.6,-0.517,-0.0040939,0.007554,-9.4,0.09618,-0.11869
9.625,-0.51712,-0.0053016,0.0062484,-9.4021,0.079557,-0.11869
9.65,-0.51726,-0.0062808,0.0049428,-9.4047,0.062934,-0.11869
9.675,-0.51743,-0.007046,0.0038017,-9.4078,0.048405,-0.10374
9.7,-0.51761,-0.0076114,0.0026605,-9.4111,0.033875,-0.10374
9.725,-0.51781,-0.0079939,0.0017108,-9.4147,0.021783,-0.086335
9.75,-0.51801,-0.0082102,0.00076116,-9.4184,0.0096914,-0.086335
9.775,-0.51822,-0.0082779,1.2287e-05,-9.4221,0.00015644,-0.068079
9.8,-0.51842,-0.0082145,-0.00073658,-9.4259,-0.0093785,-0.068079
9.825,-0.51863,-0.0080373,-0.0012892,-9.4296,-0.016414,-0.050237
9.85,-0.51882,-0.0077633,-0.0018418,-9.4332,-0.02345,-0.050237
9.875,-0.51901,-0.0074085,-0.0022129,-9.4366,-0.028176,-0.033741
9.9,-0.51919,-0.0069888,-0.0025841,-9.4399,-0.032902,-0.033741
9.925,-0.51936,-0.0065181,-0.0027955,-9.4429,-0.035594,-0.019221
9.95,-0.51952,-0.0060103,-0.0030069,-9.4458,-0.038286,-0.019221
9.975,-0.51966,-0.0054773,-0.0030844,-9.4484,-0.039271,-0.0070394
10,-0.51979,-0.0049308,-0.0031618,-9.4508,-0.040257,-0.0070394


==> data/evaluation/complex_lqr_inf/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,0
0.125,0,0,0,0,0,0
0.15,0,0,0,0,0,0
0.175,0,0,0,0,0,0
0.2,0,0,0,0,0,0
0.225,0,0,0,0,0,0
0.25,0,0,0,0,0,0
0.275,0,0,0,0,0,0
0.3,0,0,0,0,0,-15.501
0.325,8.016e-05,0.0096153,-0.11,0.0014575,-1.4006,-15.501
0.35,0.00064012,0.038345,-0.22,0.011638,-2.8011,-7.6509
0.375,0.0021357,0.083672,-0.30416,0.038831,-3.8727,-7.6509
0.4,0.0049408,0.14304,-0.38832,0.089833,-4.9443,-5.3741
0.425,0.0093848,0.21405,-0.44744,0.17063,-5.6969,-5.3741
0.45,0.015721,0.29438,-0.50655,0.28584,-6.4496,-0.46033
0.475,0.024145,0.37968,-0.51161,0.439,-6.5141,-0.46033
0.5,0.034711,0.46574,-0.51668,0.63111,-6.5786,2.7558
0.525,0.047416,0.54987,-0.48636,0.86211,-6.1926,2.7558
0.55,0.062166,0.62931,-0.45605,1.1303,-5.8066,4.6242
0.575,0.078828,0.70235,-0.40519,1.4332,-5.159,4.6242
0.6,0.097215,0.76722,-0.35432,1.7675,-4.5113,5.5033
0.625,0.11711,0.82293,-0.29378,2.1293,-3.7406,5.5033
0.65,0.13828,0.86851,-0.23325,2.5141,-2.9698,5.6684
0.675,0.16045,0.90362,-0.1709,2.9173,-2.1759,5.6684
0.7,0.18337,0.92799,-0.10854,3.334,-1.382,5.3197
0.725,0.20676,0.94185,-0.050026,3.7593,-0.63695,5.3197
0.75,0.23038,0.94548,0.0084912,4.1887,0.10811,5.3197
0.775,0.25396,0.93955,0.059276,4.6174,0.75472,4.6168
0.8,0.27728,0.92476,0.11006,5.0414,1.4013,4.6168
0.825,0.30013,0.902,0.15076,5.4569,1.9196,3.7002
0.85,0.32232,0.8722,0.19147,5.8604,2.4378,3.7002
0.875,0.34369,0.83636,0.2211,6.2489,2.8152,2.6943
0.9,0.3641,0.79546,0.25074,6.6199,3.1925,2.6943
0.925,0.38343,0.75045,0.26945,6.9714,3.4307,1.7009
0.95,0.40159,0.70229,0.28816,7.3017,3.669,1.7009
0.975,0.41852,0.65183,0.29689,7.6095,3.7801,0.79325
1,0.43417,0.5999,0.30561,7.894,3.8912,0.79325
1.025,0.44851,0.54724,0.30579,8.1548,3.8934,0.015977
1.05,0.46153,0.49454,0.30596,8.3915,3.8956,0.015977
1.075,0.47324,0.44239,0.29925,8.6044,3.8101,-0.61044
1.1,0.48366,0.39136,0.29253,8.7939,3.7246,-0.61044
1.125,0.49282,0.34189,0.28062,8.9604,3.573,-1.0826
1.15,0.50077,0.29443,0.26871,9.105,3.4214,-1.0826
1.175,0.50756,0.24927,0.25323,9.2284,3.2242,-1.4081
1.2,0.51326,0.20675,0.23774,9.332,3.027,-1.4081
1.225,0.51793,0.16703,0.22013,9.4168,2.8028,-1.6005
1.25,0.52164,0.13032,0.20252,9.4843,2.5786,-1.6005
1.275,0.52447,0.096707,0.18408,9.5358,2.3437,-1.6772
1.3,0.5265,0.066265,0.16563,9.5727,2.1088,-1.6772
1.325,0.52781,0.038987,0.1474,9.5965,1.8767,-1.6573
1.35,0.52847,0.014865,0.12917,9.6086,1.6446,-1.6573
1.375,0.52858,-0.0061852,0.112,9.6105,1.426,-1.5609
1.4,0.52819,-0.02425,0.094826,9.6034,1.2074,-1.5609
1.425,0.52739,-0.039469,0.079335,9.5889,1.0101,-1.4083
1.45,0.52624,-0.051987,0.063844,9.568,0.81288,-1.4083
1.475,0.52481,-0.061981,0.050438,9.542,0.6422,-1.2187
1.5,0.52316,-0.069632,0.037033,9.512,0.47152,-1.2187
1.525,0.52134,-0.07514,0.025926,9.479,0.3301,-1.0097
1.55,0.51942,-0.078705,0.01482,9.444,0.18869,-1.0097
1.575,0.51742,-0.080532,0.0060593,9.4077,0.077149,-0.79642
1.6,0.5154,-0.080826,-0.0027014,9.371,-0.034395,-0.79642
1.625,0.51339,-0.079784,-0.0092045,9.3344,-0.1172,-0.59119
1.65,0.51142,-0.077604,-0.015708,9.2986,-0.2,-0.59119
1.675,0.50952,-0.074468,-0.020142,9.264,-0.25646,-0.40317
1.7,0.50771,-0.070555,-0.024577,9.231,-0.31293,-0.40317
1.725,0.506,-0.066025,-0.027201,9.2,-0.34634,-0.23854
1.75,0.50441,-0.061036,-0.029825,9.1711,-0.37975,-0.23854
1.775,0.50288,-0.064669,0.071375,9.1432,0.90877,9.2
1.8,0.50103,-0.085953,0.17257,9.1096,2.1973,9.2
1.825,0.49847,-0.12035,0.22317,9.0631,2.8415,4.5995
1.85,0.49494,-0.16338,0.27376,8.9989,3.4857,4.5995
1.875,0.49025,-0.21185,0.28752,8.9137,3.6608,1.2506
1.9,0.48433,-0.26263,0.30128,8.806,3.836,1.2506
1.925,0.47712,-0.31361,0.28991,8.6749,3.6913,-1.0332
1.95,0.46866,-0.36268,0.27855,8.5212,3.5466,-1.0332
1.975,0.45901,-0.40853,0.25165,8.3457,3.2041,-2.4451
2,0.44827,-0.44982,0.22475,8.1505,2.8617,-2.4451
2.025,0.43657,-0.48583,0.18978,7.9376,2.4163,-3.1795
2.05,0.42403,-0.51583,0.1548,7.7097,1.971,-3.1795
2.075,0.41083,-0.53957,0.11732,7.4696,1.4938,-3.4077
2.1,0.39711,-0.55679,0.079835,7.2202,1.0165,-3.4077
2.125,0.38304,-0.56761,0.043856,6.9644,0.55839,-3.2708
2.15,0.36878,-0.57213,0.007877,6.7051,0.10029,-3.2708
2.175,0.35448,-0.57073,-0.02387,6.4452,-0.30392,-2.8861
2.2,0.34029,-0.56378,-0.055616,6.1871,-0.70813,-2.3516
2.225,0.32634,-0.55179,-0.081484,5.9334,-1.0375,-2.3516
2.25,0.31274,-0.5353,-0.10735,5.6862,-1.3668,-1.7487
2.275,0.2996,-0.51487,-0.12659,5.4474,-1.6118,-1.7487
2.3,0.28702,-0.49111,-0.14582,5.2186,-1.8567,-1.1416
2.325,0.27507,-0.4646,-0.15838,5.0013,-2.0166,-1.1416
2.35,0.26381,-0.43591,-0.17094,4.7966,-2.1764,-0.57707
2.375,0.25329,-0.4056,-0.17729,4.6053,-2.2573,-0.57707
2.4,0.24354,-0.37419,-0.18363,4.428,-2.3381,-0.085463
2.425,0.23459,-0.34215,-0.18457,4.2652,-2.3501,-0.085463
2.45,0.22643,-0.30995,-0.18551,4.117,-2.362,0.31672
2.475,0.21909,-0.27797,-0.18203,3.9834,-2.3177,0.31672
2.5,0.21253,-0.24659,-0.17855,3.8642,-2.2733,0.62383
2.525,0.20675,-0.2161,-0.17168,3.7591,-2.1859,0.62383
2.55,0.20172,-0.1868,-0.16482,3.6676,-2.0986,0.83801
2.575,0.1974,-0.15888,-0.1556,3.5891,-1.9812,0.83801
2.6,0.19376,-0.13256,-0.14639,3.5229,-1.8638,0.96669
2.625,0.19076,-0.10795,-0.13575,3.4683,-1.7284,0.96669
2.65,0.18835,-0.085191,-0.12512,3.4245,-1.5931,1.0206
2.675,0.18648,-0.064328,-0.11389,3.3906,-1.4501,1.0206
2.7,0.18511,-0.045417,-0.10266,3.3657,-1.3072,1.0125
2.725,0.18419,-0.028452,-0.091527,3.349,-1.1654,1.0125
2.75,0.18367,-0.013428,-0.08039,3.3395,-1.0236,0.95558
2.775,0.18351,-0.00029159,-0.069878,3.3365,-0.88972,0.95558
2.8,0.18364,0.011009,-0.059367,3.339,-0.75588,0.86324
2.825,0.18404,0.020563,-0.049871,3.3462,-0.63498,0.86324
2.85,0.18466,0.028457,-0.040376,3.3574,-0.51408,0.74788
2.875,0.18545,0.034801,-0.032149,3.3719,-0.40933,0.74788
2.9,0.18639,0.039707,-0.023922,3.3888,-0.30459,0.62058
2.925,0.18743,0.043296,-0.017096,3.4078,-0.21767,0.62058
2.95,0.18854,0.04569,-0.01027,3.428,-0.13076,0.49073
2.975,0.1897,0.047015,-0.0048716,3.4491,-0.062027,0.49073
3,0.19088,0.047395,0.00052636,3.4706,0.0067018,0.36578
3.025,0.19207,0.046951,0.0045499,3.4921,0.057931,0.36578
3.05,0.19323,0.045803,0.0085735,3.5132,0.10916,0.25128
3.075,0.19435,0.044061,0.011338,3.5336,0.14435,0.25128
3.1,0.19542,0.041835,0.014102,3.5532,0.17955,22.473
3.125,0.19636,0.029758,0.1241,3.5702,1.5801,22.473
3.15,0.19675,-0.0014021,0.2341,3.5773,2.9807,11.084
3.175,0.19613,-0.051268,0.3441,3.5661,4.3812,11.084
3.2,0.19404,-0.11924,0.4541,3.528,5.7818,10.585
3.225,0.19003,-0.20449,0.5641,3.4551,7.1824,10.585
3.25,0.18368,-0.30599,0.6741,3.3396,8.5829,3.2921
3.275,0.17464,-0.41768,0.71031,3.1753,9.044,3.2921
3.3,0.16276,-0.53417,0.74653,2.9592,9.5051,-1.8626
3.325,0.14793,-0.65168,0.72604,2.6896,9.2442,-1.8626
3.35,0.13019,-0.76652,0.70555,2.3672,8.9833,-5.2846
3.375,0.10965,-0.87606,0.64742,1.9935,8.2432,-5.2846
3.4,0.086458,-0.9775,0.58929,1.572,7.5031,-7.1023
3.425,0.060853,-1.069,0.51116,1.1064,6.5083,-7.1023
3.45,0.033109,-1.1485,0.43304,0.60198,5.5136,-7.8184
3.475,0.0035351,-1.2151,0.34704,0.064274,4.4186,-7.8184
3.5,-0.027526,-1.2674,0.26104,-0.50047,3.3236,-7.748
3.525,-0.059716,-1.3053,0.17581,-1.0857,2.2384,-7.748
3.55,-0.092671,-1.3286,0.090579,-1.6849,1.1533,-7.0918
3.575,-0.12603,-1.3376,0.012569,-2.2914,0.16004,-7.0918
3.6,-0.15944,-1.333,-0.06544,-2.8988,-0.83321,-6.019
3.625,-0.19257,-1.3158,-0.13165,-3.5013,-1.6762,-6.019
3.65,-0.22513,-1.2871,-0.19786,-4.0932,-2.5192,-4.7004
3.675,-0.25684,-1.2482,-0.24956,-4.6698,-3.1775,-4.7004
3.7,-0.28747,-1.2007,-0.30127,-5.2267,-3.8359,-3.3005
3.725,-0.31681,-1.1457,-0.33757,-5.7602,-4.2981,-3.3005
3.75,-0.3447,-1.0848,-0.37388,-6.2673,-4.7604,-1.9555
3.775,-0.37101,-1.0191,-0.39539,-6.7456,-5.0342,-1.9555
3.8,-0.39563,-0.94996,-0.4169,-7.1932,-5.3081,-0.75814
3.825,-0.41849,-0.87843,-0.42524,-7.6088,-5.4143,-0.75814
3.85,-0.43954,-0.80557,-0.43358,-7.9916,-5.5205,0.24321
3.875,-0.45876,-0.73226,-0.4309,-8.3411,-5.4864,0.24321
3.9,-0.47616,-0.65938,-0.42823,-8.6574,-5.4524,1.0342
3.925,-0.49174,-0.58762,-0.41685,-8.9407,-5.3075,1.0342
3.95,-0.50555,-0.51768,-0.40547,-9.1919,-5.1627,1.621
3.975,-0.51764,-0.45008,-0.38764,-9.4117,-4.9356,1.621
4,-0.52808,-0.38538,-0.36981,-9.6015,-4.7086,2.0197
4.025,-0.53694,-0.32395,-0.34759,-9.7625,-4.4257,2.0197
4.05,-0.54431,-0.26617,-0.32538,-9.8965,-4.1428,2.2501
4.075,-0.55028,-0.21228,-0.30063,-10.005,-3.8277,2.2501
4.1,-0.55496,-0.16254,-0.27588,-10.09,-3.5126,2.334
4.125,-0.55844,-0.11703,-0.2502,-10.153,-3.1857,2.334
4.15,-0.56084,-0.075885,-0.22453,-10.197,-2.8588,2.2942
4.175,-0.56227,-0.039078,-0.19929,-10.223,-2.5375,2.2942
4.2,-0.56283,-0.0066007,-0.17406,-10.233,-2.2161,2.1549
4.225,-0.56264,0.02166,-0.15035,-10.23,-1.9143,2.1549
4.25,-0.56179,0.04582,-0.12665,-10.214,-1.6125,1.9408
4.275,-0.56038,0.066069,-0.1053,-10.189,-1.3407,1.9408
4.3,-0.55851,0.082604,-0.083951,-10.155,-1.0689,1.6767
4.325,-0.55628,0.095669,-0.065507,-10.114,-0.83406,1.6767
4.35,-0.55376,0.10551,-0.047063,-10.068,-0.59923,1.3859
4.375,-0.55103,0.11241,-0.031818,-10.019,-0.40512,1.3859
4.4,-0.54816,0.11665,-0.016574,-9.9665,-0.21102,1.0891
4.425,-0.54521,0.1185,-0.0045932,-9.913,-0.058483,1.0891
4.45,-0.54225,0.11825,0.0073871,-9.8591,0.094055,0.80345
4.475,-0.53932,0.11619,0.016225,-9.8058,0.20658,0.80345
4.5,-0.53645,0.11258,0.025063,-9.7537,0.31911,0.54186
4.525,-0.5337,0.10767,0.031024,-9.7036,0.395,0.54186
4.55,-0.53108,0.10172,0.036984,-9.656,0.4709,0.31313
4.575,-0.52862,0.094948,0.040428,-9.6113,0.51475,0.31313
4.6,-0.52634,0.087574,0.043873,-9.5698,0.55861,-32.121
4.625,-0.52416,0.08952,-0.066127,-9.5302,-0.84196,-32.121
4.65,-0.5217,0.11065,-0.17613,-9.4855,-2.2425,-15.943
4.675,-0.51847,0.15072,-0.28613,-9.4268,-3.6431,-15.943
4.7,-0.51401,0.20924,-0.39613,-9.3457,-5.0436,-17.996
4.725,-0.50786,0.2855,-0.50613,-9.2339,-6.4442,-17.996
4.75,-0.4996,0.37858,-0.61613,-9.0836,-7.8448,-9.554
4.775,-0.48881,0.48702,-0.72122,-8.8874,-9.1829,-9.554
4.8,-0.47513,0.60828,-0.7854,-8.6388,-10,-5.1246
4.825,-0.45838,0.73203,-0.7854,-8.3342,-10,-5.1246
4.85,-0.43853,0.85577,-0.7854,-7.9733,-10,1.2809
4.875,-0.41559,0.97951,-0.7854,-7.5562,-10,1.2809
4.9,-0.38956,1.1033,-0.7854,-7.0828,-10,2.9972
4.925,-0.36043,1.227,-0.7854,-6.5532,-10,2.9972
4.95,-0.32821,1.3507,-0.7854,-5.9674,-10,7.472
4.975,-0.29289,1.4741,-0.76275,-5.3253,-9.7116,7.472
5,-0.25457,1.5897,-0.68055,-4.6286,-8.6651,10.933
5.025,-0.21352,1.6921,-0.57055,-3.8821,-7.2645,10.933
5.05,-0.1701,1.7783,-0.46055,-3.0928,-5.864,12.469
5.075,-0.12474,1.8473,-0.35055,-2.2681,-4.4634,12.469
5.1,-0.077885,1.8983,-0.24055,-1.4161,-3.0628,11.586
5.125,-0.029985,1.9306,-0.13055,-0.54519,-1.6623,11.586
5.15,0.018483,1.9438,-0.020555,0.33606,-0.26171,11.106
5.175,0.067042,1.9377,0.089445,1.2189,1.1389,11.106
5.2,0.11521,1.9126,0.19945,2.0947,2.5394,9.4001
5.225,0.16252,1.8691,0.30285,2.9549,3.856,9.4001
5.25,0.20852,1.8084,0.40625,3.7913,5.1725,7.1408
5.275,0.25281,1.733,0.4848,4.5966,6.1726,7.1408
5.3,0.29507,1.6454,0.56335,5.3649,7.1727,4.2656
5.325,0.33501,1.5485,0.61027,6.091,7.7702,4.2656
5.35,0.37244,1.4449,0.65719,6.7716,8.3676,1.8588
5.375,0.40721,1.3366,0.67763,7.4039,8.6279,1.8588
5.4,0.43924,1.2255,0.69808,7.9863,8.8882,-0.028814
5.425,0.46848,1.113,0.69776,8.5178,8.8842,-0.028814
5.45,0.4949,1.0006,0.69745,8.9981,8.8802,-1.4418
5.475,0.51852,0.88929,0.68159,9.4276,8.6782,-1.4418
5.5,0.53938,0.78012,0.66573,9.8069,8.4763,-2.4607
5.525,0.55755,0.67391,0.63866,10.137,8.1317,-2.4607
5.55,0.57311,0.5715,0.61159,10.42,7.7871,-3.1609
5.575,0.58616,0.47353,0.57682,10.657,7.3443,-3.1609
5.6,0.59683,0.38066,0.54205,10.851,6.9016,-3.5976
5.625,0.60524,0.29337,0.50248,11.004,6.3978,-3.5976
5.65,0.61154,0.21214,0.46291,11.119,5.8939,-3.8083
5.675,0.6159,0.1373,0.42102,11.198,5.3605,-3.8083
5.7,0.61846,0.069144,0.37912,11.245,4.8272,-3.8211
5.725,0.61941,0.007811,0.33709,11.262,4.292,-3.8211
5.75,0.61891,-0.046582,0.29506,11.253,3.7568,-3.6627
5.775,0.61714,-0.094085,0.25477,11.221,3.2438,-3.6627
5.8,0.61427,-0.13477,0.21448,11.168,2.7309,-3.3628
5.825,0.61046,-0.16884,0.17749,11.099,2.2599,-3.3628
5.85,0.60588,-0.19655,0.1405,11.016,1.7889,-2.9561
5.875,0.60068,-0.21823,0.10798,10.921,1.3749,-2.9561
5.9,0.59501,-0.23426,0.075465,10.818,0.96085,-2.4806
5.925,0.58901,-0.24507,0.048178,10.709,0.61343,-2.4806
5.95,0.5828,-0.25112,0.020892,10.596,0.26601,-1.974
5.975,0.57649,-0.25287,-0.00082159,10.482,-0.010461,-1.974
6,0.57019,-0.25083,-0.022535,10.367,-0.28693,-1.4707
6.025,0.56398,-0.24547,-0.038713,10.254,-0.49291,-1.4707
6.05,0.55794,-0.23728,-0.05489,10.144,-0.69888,-0.99881
6.075,0.55213,-0.22672,-0.065877,10.039,-0.83877,-0.99881
6.1,0.54662,-0.21424,-0.076864,9.9385,-0.97866,-0.57872
6.125,0.54143,-0.20025,-0.08323,9.8442,-1.0597,-0.57872
6.15,0.53661,-0.18515,-0.089596,9.7566,-1.1408,-0.22295
6.175,0.53218,-0.16927,-0.092048,9.676,-1.172,-0.22295
6.2,0.52815,-0.15297,-0.094501,9.6028,-1.2032,0.062916
6.225,0.52453,-0.13652,-0.093809,9.537,-1.1944,0.062916
6.25,0.52133,-0.12019,-0.093117,9.4787,-1.1856,0.2789
6.275,0.51852,-0.10418,-0.090049,9.4277,-1.1465,0.2789
6.3,0.51611,-0.088715,-0.086981,9.3839,-1.1075,0.42916
6.325,0.51408,-0.073924,-0.08226,9.3469,-1.0474,0.42916
6.35,0.51241,-0.059956,-0.077539,9.3165,-0.98726,0.52065
6.375,0.51108,-0.0469,-0.071812,9.2923,-0.91434,0.52065
6.4,0.51006,-0.034844,-0.066085,9.2737,-0.84142,0.56201
6.425,0.50932,-0.023827,-0.059903,9.2605,-0.76271,0.56201
6.45,0.50886,-0.013891,-0.053721,9.2519,-0.68399,0.56264
6.475,0.50862,-0.0050347,-0.047532,9.2477,-0.60519,0.56264
6.5,0.50859,0.0027392,-0.041343,9.2472,-0.52639,0.53203
6.525,0.50875,0.0094604,-0.03549,9.25,-0.45188,0.53203
6.55,0.50906,0.015158,-0.029638,9.2556,-0.37736,0.47918
6.575,0.5095,0.019883,-0.024367,9.2636,-0.31025,0.47918
6.6,0.51005,0.023686,-0.019096,9.2736,-0.24314,0.41225
6.625,0.51068,0.026631,-0.014561,9.285,-0.1854,0.41225
6.65,0.51137,0.028782,-0.010026,9.2976,-0.12766,0.33829
6.675,0.51211,0.030211,-0.0063053,9.3111,-0.080281,0.33829
6.7,0.51288,0.030989,-0.0025841,9.325,-0.032902,0.26309
6.725,0.51365,0.031188,0.00030993,9.3392,0.0039462,0.26309
6.75,0.51443,0.03088,0.0032039,9.3533,0.040794,0.19116
6.775,0.51519,0.030136,0.0053067,9.3672,0.067566,0.19116
6.8,0.51593,0.029023,0.0074094,9.3806,0.094339,0.12574
6.825,0.51664,0.027605,0.0087925,9.3935,0.11195,0.12574
6.85,0.51731,0.025946,0.010176,9.4057,0.12956,0.068968
6.875,0.51794,0.024099,0.010934,9.4171,0.13922,0.068968
6.9,0.51852,0.022119,0.011693,9.4276,0.14888,0.021963
6.925,0.51904,0.020051,0.011935,9.4372,0.15196,0.021963
6.95,0.51952,0.017942,0.012176,9.4458,0.15503,-0.014964
6.975,0.51994,0.015825,0.012012,9.4535,0.15294,-0.014964
7,0.52031,0.013738,0.011847,9.4602,0.15084,-0.042146
7.025,0.52063,0.011705,0.011383,9.466,0.14494,-0.042146
7.05,0.5209,0.0097537,0.01092,9.4708,0.13903,-0.060385
7.075,0.52112,0.0079009,0.010255,9.4749,0.13058,-0.060385
7.1,0.52129,0.0061643,0.0095913,9.478,0.12212,32.172
7.125,0.52135,-0.0051256,0.11959,9.479,1.5227,32.172
7.15,0.52088,-0.035509,0.22959,9.4705,2.9232,15.839
7.175,0.51941,-0.084618,0.33959,9.4439,4.3238,15.839
7.2,0.51649,-0.15186,0.44959,9.3908,5.7244,17.814
7.225,0.51168,-0.23642,0.55959,9.3032,7.1249,17.814
7.25,0.50454,-0.33728,0.66959,9.1734,8.5255,9.2394
7.275,0.49469,-0.45268,0.77123,8.9944,9.8195,9.2394
7.3,0.48183,-0.5763,0.7854,8.7606,10,4.7049
7.325,0.46588,-0.70004,0.7854,8.4705,10,4.7049
7.35,0.44683,-0.82378,0.7854,8.1242,10,-0.36617
7.375,0.42469,-0.94753,0.7854,7.7216,10,-0.36617
7.4,0.39945,-1.0713,0.7854,7.2628,10,-2.7088
7.425,0.37112,-1.195,0.7854,6.7477,10,-2.7088
7.45,0.3397,-1.3188,0.7854,6.1764,10,-6.8168
7.475,0.30519,-1.4425,0.7854,5.5488,10,-6.8168
7.5,0.26758,-1.5657,0.75875,4.8651,9.6607,-10.414
7.525,0.22699,-1.6788,0.64875,4.1271,8.2601,-10.414
7.55,0.18376,-1.7767,0.53875,3.3412,6.8596,-13.962
7.575,0.13829,-1.858,0.42875,2.5144,5.459,-13.962
7.6,0.091008,-1.9219,0.31875,1.6547,4.0584,-12.386
7.625,0.042351,-1.9675,0.20875,0.77002,2.6579,-12.386
7.65,-0.0072108,-1.9943,0.098748,-0.13111,1.2573,-12.664
7.675,-0.057204,-2.0019,-0.011252,-1.0401,-0.14326,-12.664
7.7,-0.10715,-1.9904,-0.12125,-1.9481,-1.5438,-11.047
7.725,-0.15656,-1.9597,-0.23125,-2.8466,-2.9444,-11.047
7.75,-0.20498,-1.9103,-0.34125,-3.7268,-4.345,-9.2639
7.775,-0.25193,-1.8434,-0.44315,-4.5806,-5.6424,-9.2639
7.8,-0.29701,-1.7605,-0.54506,-5.4003,-6.9399,-6.3226
7.825,-0.33985,-1.6646,-0.61461,-6.1791,-7.8254,-6.3226
7.85,-0.38016,-1.5588,-0.68415,-6.9121,-8.7109,-3.125
7.875,-0.41773,-1.4459,-0.71853,-7.5951,-9.1486,-3.125
7.9,-0.45242,-1.3285,-0.7529,-8.2258,-9.5863,-0.63903
7.925,-0.48413,-1.2084,-0.75993,-8.8024,-9.6758,-0.63903
7.95,-0.51283,-1.0874,-0.76696,-9.3242,-9.7653,1.185
7.975,-0.53851,-0.96676,-0.75393,-9.791,-9.5993,1.185
8,-0.56118,-0.8478,-0.74089,-10.203,-9.4333,2.4757
8.025,-0.58092,-0.73146,-0.71366,-10.562,-9.0866,2.4757
8.05,-0.59779,-0.61872,-0.68643,-10.869,-8.7399,3.3579
8.075,-0.61189,-0.51033,-0.64949,-11.125,-8.2696,3.3579
8.1,-0.62335,-0.40709,-0.61255,-11.334,-7.7993,3.9212
8.125,-0.63229,-0.30959,-0.56942,-11.496,-7.2501,3.9212
8.15,-0.63888,-0.21845,-0.52629,-11.616,-6.7009,4.2209
8.175,-0.64327,-0.13409,-0.47986,-11.696,-6.1097,4.2209
8.2,-0.64564,-0.056932,-0.43343,-11.739,-5.5186,4.292
8.225,-0.64618,0.01279,-0.38621,-11.749,-4.9174,4.292
8.25,-0.64507,0.074859,-0.339,-11.729,-4.3163,4.1625
8.275,-0.6425,0.12926,-0.29322,-11.682,-3.7333,4.1625
8.3,-0.63867,0.17598,-0.24743,-11.612,-3.1504,3.8624
8.325,-0.63376,0.21523,-0.20494,-11.523,-2.6094,3.8624
8.35,-0.62797,0.24719,-0.16245,-11.418,-2.0684,3.4283
8.375,-0.62146,0.27223,-0.12474,-11.299,-1.5883,3.4283
8.4,-0.61441,0.29073,-0.087032,-11.171,-1.1081,2.9022
8.425,-0.60698,0.30315,-0.055107,-11.036,-0.70164,2.9022
8.45,-0.5993,0.31,-0.023182,-10.896,-0.29517,2.3284
8.475,-0.59152,0.31182,0.0024299,-10.755,0.030938,2.3284
8.5,-0.58375,0.30915,0.028042,-10.614,0.35704,1.7486
8.525,-0.57609,0.30256,0.047277,-10.474,0.60194,1.7486
8.55,-0.56865,0.29261,0.066511,-10.339,0.84684,1.1981
8.575,-0.56149,0.27983,0.07969,-10.209,1.0146,1.1981
8.6,-0.55467,0.26475,0.092869,-10.085,1.1824,0.70316
8.625,-0.54826,0.24785,0.1006,-9.9684,1.2809,0.70316
8.65,-0.54229,0.2296,0.10834,-9.8599,1.3794,0.2806
8.675,-0.53679,0.21041,0.11142,-9.7598,1.4187,0.2806
8.7,-0.53178,0.19068,0.11451,-9.6687,1.458,-0.061492
8.725,-0.52726,0.17075,0.11383,-9.5865,1.4494,-0.061492
8.75,-0.52324,0.15093,0.11316,-9.5134,1.4408,-0.32206
8.775,-0.51971,0.13147,0.10962,-9.4493,1.3957,-0.32206
8.8,-0.51666,0.11264,0.10607,-9.3938,1.3506,-0.50525
8.825,-0.51407,0.094593,0.10052,-9.3467,1.2798,-0.50525
8.85,-0.51192,0.077517,0.094958,-9.3077,1.209,-0.61874
8.875,-0.51019,0.061517,0.088151,-9.2761,1.1224,-0.61874
8.9,-0.50884,0.046704,0.081345,-9.2516,1.0357,-0.67231
8.925,-0.50784,0.033129,0.07395,-9.2335,0.94156,-0.67231
8.95,-0.50717,0.020845,0.066554,-9.2212,0.8474,-0.67685
8.975,-0.50679,0.0098568,0.059109,-9.2143,0.7526,-0.67685
9,-0.50667,0.00016919,0.051664,-9.2121,0.6578,-0.6434
9.025,-0.50677,-0.0082494,0.044586,-9.214,0.56769,-0.6434
9.05,-0.50707,-0.015431,0.037509,-9.2194,0.47758,-0.58259
9.075,-0.50753,-0.021433,0.031101,-9.2278,0.39598,-0.58259
9.1,-0.50813,-0.026314,0.024692,-9.2387,0.31439,-0.50412
9.125,-0.50884,-0.03015,0.019147,-9.2516,0.24378,-0.50412
9.15,-0.50963,-0.033015,0.013601,-9.266,0.17318,-0.41645
9.175,-0.51048,-0.034994,0.0090205,-9.2815,0.11485,-0.41645
9.2,-0.51137,-0.036172,0.0044396,-9.2977,0.056527,-0.32659
9.225,-0.51228,-0.036635,0.00084706,-9.3142,0.010785,-0.32659
9.25,-0.5132,-0.036469,-0.0027455,-9.3309,-0.034956,-0.24006
9.275,-0.5141,-0.035757,-0.0053862,-9.3473,-0.068579,-0.24006
9.3,-0.51498,-0.034583,-0.0080269,-9.3633,-0.1022,-0.1609
9.325,-0.51583,-0.033024,-0.0097968,-9.3787,-0.12474,-0.1609
9.35,-0.51663,-0.031155,-0.011567,-9.3933,-0.14727,-0.091763
9.375,-0.51738,-0.029042,-0.012576,-9.407,-0.16012,-0.091763
9.4,-0.51808,-0.026753,-0.013585,-9.4197,-0.17298,-0.034139
9.425,-0.51872,-0.024343,-0.013961,-9.4313,-0.17776,-0.034139
9.45,-0.5193,-0.021867,-0.014337,-9.4418,-0.18254,0.011496
9.475,-0.51981,-0.019369,-0.01421,-9.4512,-0.18093,0.011496
9.5,-0.52027,-0.016894,-0.014084,-9.4594,-0.17932,0.045451
9.525,-0.52066,-0.014473,-0.013584,-9.4665,-0.17295,0.045451
9.55,-0.52099,-0.012139,-0.013084,-9.4726,-0.16659,0.068618
9.575,-0.52127,-0.009916,-0.012329,-9.4776,-0.15698,0.068618
9.6,-0.52149,-0.0078245,-0.011574,-9.4816,-0.14737,0.082282
9.625,-0.52166,-0.0058783,-0.010669,-9.4847,-0.13584,0.082282
9.65,-0.52178,-0.0040904,-0.0097639,-9.487,-0.12432,0.082282
9.675,-0.52187,-0.0024664,-0.0087964,-9.4885,-0.112,0.087957
9.7,-0.52191,-0.0010117,-0.0078288,-9.4892,-0.09968,0.087957
9.725,-0.52192,0.00027432,-0.0068691,-9.4894,-0.087461,0.087244
9.75,-0.5219,0.0013924,-0.0059095,-9.489,-0.075242,0.087244
9.775,-0.52185,0.0023479,-0.0050105,-9.4882,-0.063796,0.08172
9.8,-0.52178,0.0031461,-0.0041116,-9.4869,-0.052351,0.08172
9.825,-0.52169,0.0037955,-0.0033102,-9.4853,-0.042147,0.072858
9.85,-0.52159,0.0043047,-0.0025088,-9.4835,-0.031942,0.072858
9.875,-0.52148,0.0046841,-0.0018272,-9.4814,-0.023264,0.061963
9.9,-0.52136,0.0049442,-0.0011456,-9.4792,-0.014586,0.061963
9.925,-0.52123,0.0050964,-0.00059397,-9.4769,-0.0075626,0.050145
9.95,-0.5211,0.0051521,-4.2368e-05,-9.4746,-0.00053945,0.050145
9.975,-0.52098,0.0051226,0.00037892,-9.4723,0.0048245,0.038299
10,-0.52085,0.0050195,0.0008002,-9.47,0.010189,0.038299


==> data/evaluation/complex_lqr_inf/ref.csv <==
0,0
0.025,0
0.05,0
0.075,0
0.1,0
0.125,0
0.15,0
0.175,0
0.2,0.5
0.225,0.5
0.25,0.5
0.275,0.5
0.3,0.5
0.325,0.5
0.35,0.5
0.375,0.5
0.4,0.5
0.425,0.5
0.45,0.5
0.475,0.5
0.5,0.5
0.525,0.5
0.55,0.5
0.575,0.5
0.6,0.5
0.625,0.5
0.65,0.5
0.675,0.5
0.7,0.5
0.725,0.5
0.75,0.5
0.775,0.5
0.8,0.5
0.825,0.5
0.85,0.5
0.875,0.5
0.9,0.5
0.925,0.5
0.95,0.5
0.975,0.5
1,0.5
1.025,0.5
1.05,0.5
1.075,0.5
1.1,0.5
1.125,0.5
1.15,0.5
1.175,0.5
1.2,0.5
1.225,0.5
1.25,0.5
1.275,0.5
1.3,0.5
1.325,0.5
1.35,0.5
1.375,0.5
1.4,0.5
1.425,0.5
1.45,0.5
1.475,0.5
1.5,0.5
1.525,0.5
1.55,0.5
1.575,0.5
1.6,0.5
1.625,0.5
1.65,0.5
1.675,0.5
1.7,0.2
1.725,0.2
1.75,0.2
1.775,0.2
1.8,0.2
1.825,0.2
1.85,0.2
1.875,0.2
1.9,0.2
1.925,0.2
1.95,0.2
1.975,0.2
2,0.2
2.025,0.2
2.05,0.2
2.075,0.2
2.1,0.2
2.125,0.2
2.15,0.2
2.175,0.2
2.2,0.2
2.225,0.2
2.25,0.2
2.275,0.2
2.3,0.2
2.325,0.2
2.35,0.2
2.375,0.2
2.4,0.2
2.425,0.2
2.45,0.2
2.475,0.2
2.5,0.2
2.525,0.2
2.55,0.2
2.575,0.2
2.6,0.2
2.625,0.2
2.65,0.2
2.675,0.2
2.7,0.2
2.725,0.2
2.75,0.2
2.775,0.2
2.8,0.2
2.825,0.2
2.85,0.2
2.875,0.2
2.9,0.2
2.925,0.2
2.95,0.2
2.975,0.2
3,-0.52
3.025,-0.52
3.05,-0.52
3.075,-0.52
3.1,-0.52
3.125,-0.52
3.15,-0.52
3.175,-0.52
3.2,-0.52
3.225,-0.52
3.25,-0.52
3.275,-0.52
3.3,-0.52
3.325,-0.52
3.35,-0.52
3.375,-0.52
3.4,-0.52
3.425,-0.52
3.45,-0.52
3.475,-0.52
3.5,-0.52
3.525,-0.52
3.55,-0.52
3.575,-0.52
3.6,-0.52
3.625,-0.52
3.65,-0.52
3.675,-0.52
3.7,-0.52
3.725,-0.52
3.75,-0.52
3.775,-0.52
3.8,-0.52
3.825,-0.52
3.85,-0.52
3.875,-0.52
3.9,-0.52
3.925,-0.52
3.95,-0.52
3.975,-0.52
4,-0.52
4.025,-0.52
4.05,-0.52
4.075,-0.52
4.1,-0.52
4.125,-0.52
4.15,-0.52
4.175,-0.52
4.2,-0.52
4.225,-0.52
4.25,-0.52
4.275,-0.52
4.3,-0.52
4.325,-0.52
4.35,-0.52
4.375,-0.52
4.4,-0.52
4.425,-0.52
4.45,-0.52
4.475,-0.52
4.5,0.52
4.525,0.52
4.55,0.52
4.575,0.52
4.6,0.52
4.625,0.52
4.65,0.52
4.675,0.52
4.7,0.52
4.725,0.52
4.75,0.52
4.775,0.52
4.8,0.52
4.825,0.52
4.85,0.52
4.875,0.52
4.9,0.52
4.925,0.52
4.95,0.52
4.975,0.52
5,0.52
5.025,0.52
5.05,0.52
5.075,0.52
5.1,0.52
5.125,0.52
5.15,0.52
5.175,0.52
5.2,0.52
5.225,0.52
5.25,0.52
5.275,0.52
5.3,0.52
5.325,0.52
5.35,0.52
5.375,0.52
5.4,0.52
5.425,0.52
5.45,0.52
5.475,0.52
5.5,0.52
5.525,0.52
5.55,0.52
5.575,0.52
5.6,0.52
5.625,0.52
5.65,0.52
5.675,0.52
5.7,0.52
5.725,0.52
5.75,0.52
5.775,0.52
5.8,0.52
5.825,0.52
5.85,0.52
5.875,0.52
5.9,0.52
5.925,0.52
5.95,0.52
5.975,0.52
6,0.52
6.025,0.52
6.05,0.52
6.075,0.52
6.1,0.52
6.125,0.52
6.15,0.52
6.175,0.52
6.2,0.52
6.225,0.52
6.25,0.52
6.275,0.52
6.3,0.52
6.325,0.52
6.35,0.52
6.375,0.52
6.4,0.52
6.425,0.52
6.45,0.52
6.475,0.52
6.5,0.52
6.525,0.52
6.55,0.52
6.575,0.52
6.6,0.52
6.625,0.52
6.65,0.52
6.675,0.52
6.7,0.52
6.725,0.52
6.75,0.52
6.775,0.52
6.8,0.52
6.825,0.52
6.85,0.52
6.875,0.52
6.9,0.52
6.925,0.52
6.95,0.52
6.975,0.52
7,-0.52
7.025,-0.52
7.05,-0.52
7.075,-0.52
7.1,-0.52
7.125,-0.52
7.15,-0.52
7.175,-0.52
7.2,-0.52
7.225,-0.52
7.25,-0.52
7.275,-0.52
7.3,-0.52
7.325,-0.52
7.35,-0.52
7.375,-0.52
7.4,-0.52
7.425,-0.52
7.45,-0.52
7.475,-0.52
7.5,-0.52
7.525,-0.52
7.55,-0.52
7.575,-0.52
7.6,-0.52
7.625,-0.52
7.65,-0.52
7.675,-0.52
7.7,-0.52
7.725,-0.52
7.75,-0.52
7.775,-0.52
7.8,-0.52
7.825,-0.52
7.85,-0.52
7.875,-0.52
7.9,-0.52
7.925,-0.52
7.95,-0.52
7.975,-0.52
8,-0.52
8.025,-0.52
8.05,-0.52
8.075,-0.52
8.1,-0.52
8.125,-0.52
8.15,-0.52
8.175,-0.52
8.2,-0.52
8.225,-0.52
8.25,-0.52
8.275,-0.52
8.3,-0.52
8.325,-0.52
8.35,-0.52
8.375,-0.52
8.4,-0.52
8.425,-0.52
8.45,-0.52
8.475,-0.52
8.5,-0.52
8.525,-0.52
8.55,-0.52
8.575,-0.52
8.6,-0.52
8.625,-0.52
8.65,-0.52
8.675,-0.52
8.7,-0.52
8.725,-0.52
8.75,-0.52
8.775,-0.52
8.8,-0.52
8.825,-0.52
8.85,-0.52
8.875,-0.52
8.9,-0.52
8.925,-0.52
8.95,-0.52
8.975,-0.52
9,-0.52
9.025,-0.52
9.05,-0.52
9.075,-0.52
9.1,-0.52
9.125,-0.52
9.15,-0.52
9.175,-0.52
9.2,-0.52
9.225,-0.52
9.25,-0.52
9.275,-0.52
9.3,-0.52
9.325,-0.52
9.35,-0.52
9.375,-0.52
9.4,-0.52
9.425,-0.52
9.45,-0.52
9.475,-0.52
9.5,-0.52
9.525,-0.52
9.55,-0.52
9.575,-0.52
9.6,-0.52
9.625,-0.52
9.65,-0.52
9.675,-0.52
9.7,-0.52
9.725,-0.52
9.75,-0.52
9.775,-0.52
9.8,-0.52
9.825,-0.52
9.85,-0.52
9.875,-0.52
9.9,-0.52
9.925,-0.52
9.95,-0.52
9.975,-0.52
10,-0.52


==> data/evaluation/lambda_like/net_delay_hist.csv <==
31,0.003268
32,0.011586
33,0.014854
34,0.01634
35,0.01426
36,0.015746
37,0.011586
38,0.033868
39,0.23916
40,0.21123
41,0.14112
42,0.086156
43,0.056447
44,0.034462
45,0.02347
46,0.01426
47,0.015449
48,0.0095068
49,0.0086156
50,0.0044563
51,0.0041592
52,0.0035651
53,0.0035651
54,0.0017825
55,0.0023767
56,0.0023767
57,0.0011884
58,0.0026738
59,0.0014854
60,0.010992


==> data/evaluation/lambda_like/ref.csv <==
0,0
0.025,0
0.05,0
0.075,0
0.1,0
0.125,0
0.15,0
0.175,0
0.2,0.5
0.225,0.5
0.25,0.5
0.275,0.5
0.3,0.5
0.325,0.5
0.35,0.5
0.375,0.5
0.4,0.5
0.425,0.5
0.45,0.5
0.475,0.5
0.5,0.5
0.525,0.5
0.55,0.5
0.575,0.5
0.6,0.5
0.625,0.5
0.65,0.5
0.675,0.5
0.7,0.5
0.725,0.5
0.75,0.5
0.775,0.5
0.8,0.5
0.825,0.5
0.85,0.5
0.875,0.5
0.9,0.5
0.925,0.5
0.95,0.5
0.975,0.5
1,0.5
1.025,0.5
1.05,0.5
1.075,0.5
1.1,0.5
1.125,0.5
1.15,0.5
1.175,0.5
1.2,0.5
1.225,0.5
1.25,0.5
1.275,0.5
1.3,0.5
1.325,0.5
1.35,0.5
1.375,0.5
1.4,0.5
1.425,0.5
1.45,0.5
1.475,0.5
1.5,0.5
1.525,0.5
1.55,0.5
1.575,0.5
1.6,0.5
1.625,0.5
1.65,0.5
1.675,0.5
1.7,0.2
1.725,0.2
1.75,0.2
1.775,0.2
1.8,0.2
1.825,0.2
1.85,0.2
1.875,0.2
1.9,0.2
1.925,0.2
1.95,0.2
1.975,0.2
2,0.2
2.025,0.2
2.05,0.2
2.075,0.2
2.1,0.2
2.125,0.2
2.15,0.2
2.175,0.2
2.2,0.2
2.225,0.2
2.25,0.2
2.275,0.2
2.3,0.2
2.325,0.2
2.35,0.2
2.375,0.2
2.4,0.2
2.425,0.2
2.45,0.2
2.475,0.2
2.5,0.2
2.525,0.2
2.55,0.2
2.575,0.2
2.6,0.2
2.625,0.2
2.65,0.2
2.675,0.2
2.7,0.2
2.725,0.2
2.75,0.2
2.775,0.2
2.8,0.2
2.825,0.2
2.85,0.2
2.875,0.2
2.9,0.2
2.925,0.2
2.95,0.2
2.975,0.2
3,-0.52
3.025,-0.52
3.05,-0.52
3.075,-0.52
3.1,-0.52
3.125,-0.52
3.15,-0.52
3.175,-0.52
3.2,-0.52
3.225,-0.52
3.25,-0.52
3.275,-0.52
3.3,-0.52
3.325,-0.52
3.35,-0.52
3.375,-0.52
3.4,-0.52
3.425,-0.52
3.45,-0.52
3.475,-0.52
3.5,-0.52
3.525,-0.52
3.55,-0.52
3.575,-0.52
3.6,-0.52
3.625,-0.52
3.65,-0.52
3.675,-0.52
3.7,-0.52
3.725,-0.52
3.75,-0.52
3.775,-0.52
3.8,-0.52
3.825,-0.52
3.85,-0.52
3.875,-0.52
3.9,-0.52
3.925,-0.52
3.95,-0.52
3.975,-0.52
4,-0.52
4.025,-0.52
4.05,-0.52
4.075,-0.52
4.1,-0.52
4.125,-0.52
4.15,-0.52
4.175,-0.52
4.2,-0.52
4.225,-0.52
4.25,-0.52
4.275,-0.52
4.3,-0.52
4.325,-0.52
4.35,-0.52
4.375,-0.52
4.4,-0.52
4.425,-0.52
4.45,-0.52
4.475,-0.52
4.5,0.52
4.525,0.52
4.55,0.52
4.575,0.52
4.6,0.52
4.625,0.52
4.65,0.52
4.675,0.52
4.7,0.52
4.725,0.52
4.75,0.52
4.775,0.52
4.8,0.52
4.825,0.52
4.85,0.52
4.875,0.52
4.9,0.52
4.925,0.52
4.95,0.52
4.975,0.52
5,0.52
5.025,0.52
5.05,0.52
5.075,0.52
5.1,0.52
5.125,0.52
5.15,0.52
5.175,0.52
5.2,0.52
5.225,0.52
5.25,0.52
5.275,0.52
5.3,0.52
5.325,0.52
5.35,0.52
5.375,0.52
5.4,0.52
5.425,0.52
5.45,0.52
5.475,0.52
5.5,0.52
5.525,0.52
5.55,0.52
5.575,0.52
5.6,0.52
5.625,0.52
5.65,0.52
5.675,0.52
5.7,0.52
5.725,0.52
5.75,0.52
5.775,0.52
5.8,0.52
5.825,0.52
5.85,0.52
5.875,0.52
5.9,0.52
5.925,0.52
5.95,0.52
5.975,0.52
6,0.52
6.025,0.52
6.05,0.52
6.075,0.52
6.1,0.52
6.125,0.52
6.15,0.52
6.175,0.52
6.2,0.52
6.225,0.52
6.25,0.52
6.275,0.52
6.3,0.52
6.325,0.52
6.35,0.52
6.375,0.52
6.4,0.52
6.425,0.52
6.45,0.52
6.475,0.52
6.5,0.52
6.525,0.52
6.55,0.52
6.575,0.52
6.6,0.52
6.625,0.52
6.65,0.52
6.675,0.52
6.7,0.52
6.725,0.52
6.75,0.52
6.775,0.52
6.8,0.52
6.825,0.52
6.85,0.52
6.875,0.52
6.9,0.52
6.925,0.52
6.95,0.52
6.975,0.52
7,-0.52
7.025,-0.52
7.05,-0.52
7.075,-0.52
7.1,-0.52
7.125,-0.52
7.15,-0.52
7.175,-0.52
7.2,-0.52
7.225,-0.52
7.25,-0.52
7.275,-0.52
7.3,-0.52
7.325,-0.52
7.35,-0.52
7.375,-0.52
7.4,-0.52
7.425,-0.52
7.45,-0.52
7.475,-0.52
7.5,-0.52
7.525,-0.52
7.55,-0.52
7.575,-0.52
7.6,-0.52
7.625,-0.52
7.65,-0.52
7.675,-0.52
7.7,-0.52
7.725,-0.52
7.75,-0.52
7.775,-0.52
7.8,-0.52
7.825,-0.52
7.85,-0.52
7.875,-0.52
7.9,-0.52
7.925,-0.52
7.95,-0.52
7.975,-0.52
8,-0.52
8.025,-0.52
8.05,-0.52
8.075,-0.52
8.1,-0.52
8.125,-0.52
8.15,-0.52
8.175,-0.52
8.2,-0.52
8.225,-0.52
8.25,-0.52
8.275,-0.52
8.3,-0.52
8.325,-0.52
8.35,-0.52
8.375,-0.52
8.4,-0.52
8.425,-0.52
8.45,-0.52
8.475,-0.52
8.5,-0.52
8.525,-0.52
8.55,-0.52
8.575,-0.52
8.6,-0.52
8.625,-0.52
8.65,-0.52
8.675,-0.52
8.7,-0.52
8.725,-0.52
8.75,-0.52
8.775,-0.52
8.8,-0.52
8.825,-0.52
8.85,-0.52
8.875,-0.52
8.9,-0.52
8.925,-0.52
8.95,-0.52
8.975,-0.52
9,-0.52
9.025,-0.52
9.05,-0.52
9.075,-0.52
9.1,-0.52
9.125,-0.52
9.15,-0.52
9.175,-0.52
9.2,-0.52
9.225,-0.52
9.25,-0.52
9.275,-0.52
9.3,-0.52
9.325,-0.52
9.35,-0.52
9.375,-0.52
9.4,-0.52
9.425,-0.52
9.45,-0.52
9.475,-0.52
9.5,-0.52
9.525,-0.52
9.55,-0.52
9.575,-0.52
9.6,-0.52
9.625,-0.52
9.65,-0.52
9.675,-0.52
9.7,-0.52
9.725,-0.52
9.75,-0.52
9.775,-0.52
9.8,-0.52
9.825,-0.52
9.85,-0.52
9.875,-0.52
9.9,-0.52
9.925,-0.52
9.95,-0.52
9.975,-0.52
10,-0.52


==> data/evaluation/lambdalike_upper/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,-4.8234e-10
0.125,3.8687e-15,4.6425e-13,-5.3057e-12,7.0341e-14,-6.7554e-11,-4.8234e-10
0.15,3.095e-14,1.857e-12,-1.0611e-11,5.6273e-13,-1.3511e-10,-2.3807e-10
0.175,1.025e-13,3.9431e-12,-1.323e-11,1.8636e-12,-1.6845e-10,-2.3807e-10
0.2,2.3193e-13,6.4875e-12,-1.5849e-11,4.2168e-12,-2.0179e-10,-6.0072e-11
0.225,4.2927e-13,9.3189e-12,-1.651e-11,7.8048e-12,-2.1021e-10,-6.0072e-11
0.25,6.9883e-13,1.2266e-11,-1.717e-11,1.2706e-11,-2.1862e-10,6.1863e-11
0.275,1.0425e-12,1.5211e-11,-1.649e-11,1.8955e-11,-2.0996e-10,6.1863e-11
0.3,1.4584e-12,1.8037e-11,-1.5809e-11,2.6516e-11,-2.0129e-10,-10.055
0.325,8.016e-05,0.0096153,-0.11,0.0014575,-1.4006,-10.055
0.35,0.00064012,0.038345,-0.22,0.011638,-2.8011,-10.004
0.375,0.0021539,0.085842,-0.33,0.039161,-4.2017,-10.004
0.4,0.0050839,0.15153,-0.44,0.092434,-5.6023,-7.4664
0.425,0.0098575,0.23249,-0.52213,0.17923,-6.648,-7.4664
0.45,0.016812,0.32589,-0.60426,0.30567,-7.6937,-0.45422
0.475,0.026205,0.42568,-0.60926,0.47645,-7.7573,-0.45422
0.5,0.038102,0.52618,-0.61425,0.69276,-7.8209,4.3228
0.525,0.052488,0.6236,-0.5667,0.95433,-7.2155,4.3228
0.55,0.069223,0.71401,-0.51915,1.2586,-6.6101,7.2714
0.575,0.088108,0.79467,-0.43917,1.602,-5.5917,7.2714
0.6,0.10885,0.86266,-0.35918,1.9791,-4.5733,8.8332
0.625,0.13112,0.91613,-0.26202,2.384,-3.3361,8.8332
0.65,0.15452,0.95318,-0.16485,2.8095,-2.099,9.2435
0.675,0.17864,0.97308,-0.063174,3.2479,-0.80436,9.2435
0.7,0.20303,0.97524,0.038504,3.6914,0.49025,8.5373
0.725,0.22726,0.96031,0.13241,4.1319,1.686,8.5373
0.75,0.25091,0.9291,0.22632,4.5619,2.8817,8.5373
0.775,0.27359,0.88316,0.30504,4.9743,3.8839,7.1559
0.8,0.29496,0.82409,0.38376,5.3628,4.8861,7.1559
0.825,0.31473,0.7578,0.39321,5.7224,5.0065,0.85967
0.85,0.33283,0.68999,0.40267,6.0515,5.1269,0.85967
0.875,0.34924,0.62316,0.38096,6.3498,4.8505,-1.9736
0.9,0.36402,0.55986,0.35925,6.6186,4.5741,-1.9736
0.925,0.37727,0.50095,0.32756,6.8594,4.1706,-2.8811
0.95,0.38911,0.44728,0.29586,7.0748,3.7671,-2.8811
0.975,0.39968,0.39884,0.26509,7.2669,3.3753,-2.7973
1,0.4091,0.35559,0.23433,7.4381,2.9835,-2.7973
1.025,0.4175,0.3173,0.20685,7.5909,2.6337,-2.4977
1.05,0.425,0.28372,0.17937,7.7273,2.2839,-2.4977
1.075,0.43172,0.25445,0.15667,7.8495,1.9948,-2.0638
1.1,0.43776,0.22911,0.13397,7.9592,1.7058,-2.0638
1.125,0.4432,0.20716,0.11755,8.0583,1.4967,-1.4928
1.15,0.44814,0.18807,0.10113,8.148,1.2876,-1.4928
1.175,0.45263,0.17142,0.089396,8.2296,1.1382,-1.0666
1.2,0.45673,0.15682,0.077663,8.3041,0.98883,-1.0666
1.225,0.46048,0.14397,0.069378,8.3724,0.88335,-0.75314
1.25,0.46394,0.13256,0.061094,8.4352,0.77787,-0.75314
1.275,0.46712,0.12238,0.055296,8.4931,0.70405,-0.52707
1.3,0.47006,0.11321,0.049498,8.5466,0.63023,-0.52707
1.325,0.47279,0.10491,0.045447,8.5962,0.57865,-0.3683
1.35,0.47532,0.097313,0.041396,8.6421,0.52707,-0.3683
1.375,0.47766,0.090321,0.03853,8.6847,0.49058,-0.26049
1.4,0.47984,0.083831,0.035665,8.7243,0.4541,-0.26049
1.425,0.48185,0.077774,0.033571,8.761,0.42744,-0.19035
1.45,0.48373,0.072083,0.031477,8.795,0.40078,-0.19035
1.475,0.48546,0.066717,0.029858,8.8266,0.38016,-0.14722
1.5,0.48707,0.061634,0.028238,8.8557,0.35954,-0.14722
1.525,0.48855,0.056811,0.026889,8.8826,0.34236,-0.12265
1.55,0.48991,0.052224,0.02554,8.9074,0.32519,-0.12265
1.575,0.49116,0.047861,0.024329,8.9302,0.30977,-0.11008
1.6,0.4923,0.04371,0.023118,8.951,0.29435,-0.11008
1.625,0.49335,0.039765,0.021968,8.9699,0.2797,-0.1046
1.65,0.49429,0.036022,0.020817,8.9871,0.26505,-0.1046
1.675,0.49515,0.032478,0.019688,9.0027,0.25067,-0.10266
1.7,0.49592,0.029132,0.018558,9.0167,0.23629,-0.10266
1.725,0.49661,0.025982,0.017439,9.0292,0.22204,-0.1018
1.75,0.49722,0.023028,0.016319,9.0403,0.20778,-0.1018
1.775,0.49768,0.010572,0.12623,9.0487,1.6072,9.992
1.8,0.49759,-0.020947,0.23614,9.0471,3.0067,9.992
1.825,0.49648,-0.0711,0.34549,9.0268,4.399,9.9409
1.85,0.49388,-0.13924,0.45484,8.9797,5.7912,9.9409
1.875,0.48939,-0.22179,0.5279,8.8981,6.7214,6.6413
1.9,0.4827,-0.31539,0.60095,8.7764,7.6516,6.6413
1.925,0.47363,-0.4079,0.51349,8.6115,6.5379,-7.9515
1.95,0.46242,-0.48709,0.42602,8.4076,5.4242,-7.9515
1.975,0.44941,-0.55064,0.31761,8.1711,4.044,-9.8551
2,0.43504,-0.59618,0.20921,7.9097,2.6637,-9.8551
2.025,0.41975,-0.62383,0.1082,7.6318,1.3776,-9.1825
2.05,0.40399,-0.63392,0.0071931,7.3453,0.091585,-9.1825
2.075,0.38819,-0.62762,-0.079162,7.058,-1.0079,-7.8505
2.1,0.37274,-0.60627,-0.16552,6.777,-2.1074,-7.8505
2.125,0.35796,-0.57471,-0.19724,6.5084,-2.5114,-2.8843
2.15,0.34405,-0.53769,-0.22897,6.2554,-2.9154,-2.8843
2.175,0.3311,-0.49791,-0.22975,6.02,-2.9253,-0.070812
2.2,0.31915,-0.45799,-0.23053,5.8028,-2.9352,1.1423
2.225,0.30819,-0.41907,-0.21796,5.6035,-2.7752,1.1423
2.25,0.29818,-0.3823,-0.2054,5.4215,-2.6152,1.4786
2.275,0.28906,-0.34801,-0.18914,5.2556,-2.4081,1.4786
2.3,0.28076,-0.3165,-0.17287,5.1047,-2.2011,1.5231
2.325,0.27321,-0.28785,-0.15612,4.9674,-1.9877,1.5231
2.35,0.26634,-0.26209,-0.13936,4.8425,-1.7744,1.2716
2.375,0.26008,-0.23899,-0.12538,4.7288,-1.5963,1.2716
2.4,0.25437,-0.21832,-0.11139,4.6249,-1.4182,0.93416
2.425,0.24915,-0.19976,-0.10111,4.53,-1.2874,0.93416
2.45,0.24437,-0.18299,-0.090836,4.443,-1.1566,0.69329
2.475,0.23998,-0.16778,-0.08321,4.3634,-1.0595,0.69329
2.5,0.23597,-0.1539,-0.075584,4.2903,-0.96236,0.52439
2.525,0.23228,-0.14119,-0.069815,4.2233,-0.88892,0.52439
2.55,0.2289,-0.12949,-0.064047,4.1618,-0.81547,0.40814
2.575,0.2258,-0.11868,-0.059557,4.1054,-0.75831,0.40814
2.6,0.22296,-0.10866,-0.055068,4.0538,-0.70115,0.32954
2.625,0.22036,-0.099341,-0.051443,4.0065,-0.65499,0.32954
2.65,0.21799,-0.090659,-0.047818,3.9634,-0.60884,0.27701
2.675,0.21582,-0.082561,-0.044771,3.924,-0.57004,0.27701
2.7,0.21385,-0.074995,-0.041724,3.8882,-0.53125,0.24179
2.725,0.21207,-0.067928,-0.039064,3.8558,-0.49738,0.24179
2.75,0.21045,-0.061326,-0.036404,3.8264,-0.46352,0.21742
2.775,0.209,-0.055166,-0.034013,3.8,-0.43306,0.21742
2.8,0.20769,-0.049424,-0.031621,3.7762,-0.40261,0.19927
2.825,0.20652,-0.044083,-0.029429,3.755,-0.37471,0.19927
2.85,0.20548,-0.039125,-0.027237,3.7361,-0.3468,0.1842
2.875,0.20456,-0.034536,-0.025211,3.7193,-0.321,0.1842
2.9,0.20375,-0.030302,-0.023185,3.7046,-0.2952,0.17021
2.925,0.20305,-0.026409,-0.021313,3.6917,-0.27136,0.17021
2.95,0.20243,-0.022843,-0.019441,3.6806,-0.24752,0.15616
2.975,0.2019,-0.019591,-0.017723,3.6709,-0.22565,0.15616
3,0.20145,-0.01664,-0.016005,3.6627,-0.20378,0.14156
3.025,0.20107,-0.013976,-0.014448,3.6558,-0.18396,0.14156
3.05,0.20075,-0.011584,-0.012891,3.65,-0.16413,0.12631
3.075,0.20049,-0.0094495,-0.011501,3.6452,-0.14644,0.12631
3.1,0.20027,-0.0075584,-0.010112,3.6413,-0.12875,10.124
3.125,0.20003,-0.015407,0.099888,3.6368,1.2718,10.124
3.15,0.19934,-0.042391,0.20989,3.6244,2.6724,10.073
3.175,0.19775,-0.088183,0.31989,3.5955,4.0729,10.073
3.2,0.19478,-0.15223,0.42989,3.5415,5.4735,10.012
3.225,0.18999,-0.23376,0.53989,3.4544,6.8741,10.012
3.25,0.18296,-0.33178,0.64989,3.3265,8.2746,6.1236
3.275,0.1733,-0.44228,0.71725,3.1509,9.1323,6.1236
3.3,0.16077,-0.56167,0.78461,2.9231,9.9899,-0.70392
3.325,0.14519,-0.68483,0.77686,2.6397,9.8913,-0.70392
3.35,0.12653,-0.80703,0.76912,2.3006,9.7928,-5.6903
3.375,0.10487,-0.92473,0.70653,1.9067,8.9958,-5.6903
3.4,0.080368,-1.0341,0.64394,1.4612,8.1988,-9.9927
3.425,0.053267,-1.1313,0.53402,0.9685,6.7993,-9.9927
3.45,0.023942,-1.2119,0.4241,0.43531,5.3998,-8.74
3.475,-0.0071906,-1.2761,0.32796,-0.13074,4.1757,-8.74
3.5,-0.039732,-1.3245,0.23182,-0.72239,2.9516,-9.212
3.525,-0.073273,-1.356,0.13049,-1.3322,1.6614,-9.212
3.55,-0.10738,-1.3699,0.029153,-1.9524,0.37119,-9.7625
3.575,-0.14162,-1.3656,-0.078234,-2.5749,-0.99611,-9.7625
3.6,-0.17551,-1.3426,-0.18562,-3.1911,-2.3634,-7.276
3.625,-0.20861,-1.3035,-0.26566,-3.793,-3.3825,-7.276
3.65,-0.24057,-1.2508,-0.34569,-4.374,-4.4015,-5.9841
3.675,-0.27105,-1.1862,-0.41152,-4.9283,-5.2396,-5.9841
3.7,-0.29979,-1.1109,-0.47735,-5.4507,-6.0778,-4.1421
3.725,-0.32653,-1.027,-0.52291,-5.9369,-6.6579,-4.1421
3.75,-0.35108,-0.93619,-0.56847,-6.3833,-7.238,1.6687
3.775,-0.37332,-0.84334,-0.55012,-6.7877,-7.0043,1.6687
3.8,-0.39327,-0.75323,-0.53176,-7.1504,-6.7706,3.8968
3.825,-0.41102,-0.66775,-0.4889,-7.4731,-6.2248,3.8968
3.85,-0.42672,-0.5889,-0.44603,-7.7585,-5.6791,3.9445
3.875,-0.44052,-0.51686,-0.40264,-8.0095,-5.1266,3.9445
3.9,-0.45262,-0.4518,-0.35925,-8.2294,-4.5742,3.2259
3.925,-0.46317,-0.39319,-0.32377,-8.4212,-4.1223,3.2259
3.95,-0.47233,-0.34047,-0.28828,-8.5877,-3.6705,2.6815
3.975,-0.48024,-0.2932,-0.25879,-8.7316,-3.295,2.6815
4,-0.48703,-0.25092,-0.22929,-8.855,-2.9194,2.2476
4.025,-0.49282,-0.21325,-0.20457,-8.9604,-2.6046,2.2476
4.05,-0.49772,-0.17982,-0.17984,-9.0495,-2.2898,1.8835
4.075,-0.50184,-0.1503,-0.15912,-9.1244,-2.026,1.8835
4.1,-0.50527,-0.12437,-0.13841,-9.1867,-1.7622,1.5676
4.125,-0.50809,-0.10172,-0.12116,-9.238,-1.5427,1.5676
4.15,-0.51038,-0.082066,-0.10392,-9.2796,-1.3231,1.2886
4.175,-0.51222,-0.065147,-0.089745,-9.313,-1.1427,1.2886
4.2,-0.51366,-0.050699,-0.075571,-9.3392,-0.9622,1.0412
4.225,-0.51477,-0.038486,-0.064118,-9.3594,-0.81637,1.0412
4.25,-0.5156,-0.028274,-0.052665,-9.3745,-0.67055,0.82297
4.275,-0.5162,-0.019853,-0.043612,-9.3854,-0.55528,0.82297
4.3,-0.51661,-0.013014,-0.034559,-9.3928,-0.44002,0.63273
4.325,-0.51686,-0.0075764,-0.027599,-9.3975,-0.35141,0.63273
4.35,-0.51699,-0.0033559,-0.020639,-9.3999,-0.26279,0.46961
4.375,-0.51704,-0.00019621,-0.015474,-9.4007,-0.19702,0.46961
4.4,-0.51701,0.0020596,-0.010308,-9.4002,-0.13124,0.3326
4.425,-0.51694,0.0035433,-0.0066492,-9.3989,-0.084661,0.3326
4.45,-0.51684,0.0043868,-0.0029906,-9.3971,-0.038078,0.2203
4.475,-0.51673,0.0046981,-0.00056726,-9.395,-0.0072226,0.2203
4.5,-0.51661,0.0045854,0.0018561,-9.3929,0.023632,0.13089
4.525,-0.5165,0.0041346,0.0032959,-9.3909,0.041964,0.13089
4.55,-0.5164,0.0034318,0.0047357,-9.3892,0.060296,0.062164
4.575,-0.51633,0.0025432,0.0054195,-9.3878,0.069003,0.062164
4.6,-0.51628,0.001535,0.0061033,-9.3869,0.077709,-10.222
4.625,-0.51617,0.010084,-0.1039,-9.3849,-1.3229,-10.222
4.65,-0.51561,0.03776,-0.2139,-9.3748,-2.7234,-10.171
4.675,-0.51413,0.084229,-0.3239,-9.3478,-4.124,-10.171
4.7,-0.51125,0.14893,-0.4339,-9.2955,-5.5245,-10.109
4.725,-0.50654,0.23108,-0.5439,-9.2097,-6.9251,-10.109
4.75,-0.49956,0.32968,-0.6539,-9.0829,-8.3257,-5.944
4.775,-0.48995,0.44059,-0.71928,-8.9082,-9.1582,-5.944
4.8,-0.47746,0.56011,-0.78467,-8.6811,-9.9907,-0.10037
4.825,-0.46191,0.68382,-0.7854,-8.3983,-10,-0.10037
4.85,-0.44327,0.80757,-0.7854,-8.0594,-10,0.045398
4.875,-0.42153,0.93131,-0.7854,-7.6642,-10,0.045398
4.9,-0.3967,1.0551,-0.7854,-7.2127,-10,1.6024
4.925,-0.36879,1.1778,-0.76825,-6.7052,-9.7816,1.6024
4.95,-0.33783,1.2982,-0.75062,-6.1424,-9.5572,8.5018
4.975,-0.30393,1.4115,-0.6571,-5.5261,-8.3665,8.5018
5,-0.26737,1.5117,-0.56358,-4.8612,-7.1757,7.1033
5.025,-0.22845,1.5993,-0.48545,-4.1537,-6.1809,7.1033
5.05,-0.1875,1.6749,-0.40731,-3.4091,-5.186,9.039
5.075,-0.14483,1.7361,-0.30788,-2.6333,-3.92,9.039
5.1,-0.10083,1.7808,-0.20845,-1.8333,-2.6541,9.8776
5.125,-0.05594,1.8076,-0.099797,-1.0171,-1.2707,9.8776
5.15,-0.01061,1.8156,0.0088565,-0.19292,0.11276,9.6983
5.175,0.034682,1.8047,0.11554,0.63057,1.4711,9.6983
5.2,0.07947,1.7753,0.22222,1.4449,2.8294,8.6709
5.225,0.1233,1.7286,0.3176,2.2419,4.0438,8.6709
5.25,0.16577,1.6662,0.41298,3.014,5.2582,7.0046
5.275,0.20649,1.5898,0.49003,3.7544,6.2392,7.0046
5.3,0.24516,1.5016,0.56708,4.4575,7.2203,4.9292
5.325,0.28149,1.4036,0.6213,5.1181,7.9106,4.9292
5.35,0.31528,1.298,0.67552,5.7323,8.601,2.6733
5.375,0.34634,1.1865,0.70493,6.2971,8.9754,2.6733
5.4,0.37457,1.0712,0.73433,6.8104,9.3498,-3.4676
5.425,0.39991,0.95644,0.69619,7.2711,8.8642,-3.4676
5.45,0.42244,0.8468,0.65805,7.6807,8.3785,-4.5478
5.475,0.4423,0.74328,0.60802,8.0418,7.7416,-4.5478
5.5,0.45966,0.64694,0.55799,8.3575,7.1046,-4.5017
5.525,0.47471,0.558,0.50848,8.631,6.4741,-4.5017
5.55,0.48762,0.47662,0.45896,8.8659,5.8436,-3.0252
5.575,0.49859,0.40172,0.42568,9.0653,5.4199,-3.0252
5.6,0.50775,0.33212,0.3924,9.2319,4.9962,-1.9065
5.625,0.51523,0.26689,0.37143,9.3679,4.7292,-1.9065
5.65,0.52113,0.20509,0.35046,9.475,4.4622,-1.6511
5.675,0.52552,0.14651,0.3323,9.5548,4.2309,-1.6511
5.7,0.52848,0.090924,0.31413,9.6087,3.9997,1.5596
5.725,0.53006,0.035426,0.33129,9.6375,4.2181,1.5596
5.75,0.53023,-0.022912,0.34844,9.6405,4.4365,-7.262
5.775,0.52896,-0.076033,0.26856,9.6175,3.4194,-7.262
5.8,0.52654,-0.11568,0.18868,9.5734,2.4024,-5.3601
5.825,0.52328,-0.14342,0.12972,9.5141,1.6516,-5.3601
5.85,0.51945,-0.16093,0.070758,9.4445,0.90092,-3.7081
5.875,0.5153,-0.16974,0.029969,9.3691,0.38158,-3.7081
5.9,0.51102,-0.17142,-0.01082,9.2913,-0.13777,-2.4408
5.925,0.50678,-0.16717,-0.037669,9.2142,-0.47961,-2.4408
5.95,0.5027,-0.15824,-0.064517,9.14,-0.82146,-1.4146
5.975,0.4989,-0.1456,-0.080078,9.0709,-1.0196,-1.4146
6,0.49545,-0.13024,-0.095638,9.0081,-1.2177,-0.6119
6.025,0.4924,-0.11294,-0.10237,8.9528,-1.3034,-0.6119
6.05,0.48981,-0.094475,-0.1091,8.9056,-1.3891,-0.012824
6.075,0.48768,-0.075409,-0.10924,8.867,-1.3909,-0.012824
6.1,0.48604,-0.056317,-0.10938,8.8371,-1.3927,0.40698
6.125,0.48487,-0.037603,-0.10491,8.8157,-1.3357,0.40698
6.15,0.48415,-0.019668,-0.10043,8.8027,-1.2787,0.67457
6.175,0.48387,-0.0027685,-0.093008,8.7977,-1.1842,0.67457
6.2,0.484,0.012838,-0.085588,8.8,-1.0897,0.81755
6.225,0.4845,0.027013,-0.076595,8.8092,-0.97524,0.81755
6.25,0.48534,0.039619,-0.067602,8.8244,-0.86073,0.86252
6.275,0.48647,0.050612,-0.058114,8.8449,-0.73993,0.86252
6.3,0.48786,0.059948,-0.048626,8.8701,-0.61913,0.83411
6.325,0.48945,0.067652,-0.039451,8.8992,-0.50231,0.83411
6.35,0.49123,0.073752,-0.030276,8.9314,-0.38549,0.75429
6.375,0.49313,0.078324,-0.021979,8.966,-0.27984,0.75429
6.4,0.49513,0.081444,-0.013682,9.0024,-0.1742,0.64212
6.425,0.49719,0.08322,-0.0066182,9.0398,-0.084266,0.64212
6.45,0.49928,0.08376,0.00044505,9.0778,0.0056665,0.51344
6.475,0.50137,0.083188,0.0060929,9.1158,0.077578,0.51344
6.5,0.50343,0.081627,0.011741,9.1533,0.14949,0.38095
6.525,0.50544,0.079206,0.015931,9.1899,0.20284,0.38095
6.55,0.50739,0.076052,0.020122,9.2252,0.2562,0.2542
6.575,0.50924,0.072286,0.022918,9.2589,0.2918,0.2542
6.6,0.511,0.068031,0.025714,9.2908,0.3274,0.13994
6.625,0.51264,0.063397,0.027253,9.3207,0.347,0.13994
6.65,0.51416,0.058494,0.028793,9.3484,0.3666,0.042384
6.675,0.51556,0.053415,0.029259,9.3739,0.37254,0.042384
6.7,0.51683,0.048255,0.029725,9.397,0.37847,-0.03636
6.725,0.51798,0.043088,0.029325,9.4177,0.37338,-0.03636
6.75,0.51899,0.037992,0.028925,9.4362,0.36829,-0.095881
6.775,0.51988,0.033023,0.027871,9.4523,0.35486,-0.095881
6.8,0.52064,0.028239,0.026816,9.4662,0.34143,-0.13705
6.825,0.52129,0.023678,0.025308,9.478,0.32223,-0.13705
6.85,0.52183,0.019382,0.023801,9.4878,0.30304,-0.16165
6.875,0.52226,0.015373,0.022022,9.4957,0.2804,-0.16165
6.9,0.5226,0.011675,0.020244,9.5018,0.25776,-0.17203
6.925,0.52285,0.0082977,0.018352,9.5063,0.23366,-0.17203
6.95,0.52302,0.0052518,0.01646,9.5094,0.20957,-0.17083
6.975,0.52311,0.0025359,0.01458,9.5111,0.18564,-0.17083
7,0.52315,0.00014887,0.012701,9.5117,0.16172,-0.16075
7.025,0.52312,-0.0019191,0.010933,9.5113,0.1392,-0.16075
7.05,0.52305,-0.0036776,0.0091648,9.51,0.11669,-0.14437
7.075,0.52294,-0.0051425,0.0075767,9.508,0.09647,-0.14437
7.1,0.5228,-0.0063294,0.0059886,9.5054,0.076249,0.68419
7.125,0.52262,-0.0080359,0.013515,9.5022,0.17207,0.68419
7.15,0.52238,-0.011059,0.021041,9.4979,0.2679,1.8986
7.175,0.52205,-0.016568,0.041926,9.4918,0.53381,1.8986
7.2,0.52153,-0.025728,0.062811,9.4823,0.79973,4.7608
7.225,0.52071,-0.04128,0.11518,9.4674,1.4665,4.7608
7.25,0.51939,-0.065933,0.16755,9.4434,2.1333,10.972
7.275,0.51729,-0.10454,0.27755,9.4054,3.5339,10.972
7.3,0.51401,-0.16164,0.38755,9.3455,4.9344,10.114
7.325,0.50906,-0.23654,0.49755,9.2557,6.335,10.114
7.35,0.50204,-0.32835,0.60755,9.1279,7.7356,8.0358
7.375,0.49253,-0.43446,0.69594,8.955,8.861,8.0358
7.4,0.48021,-0.55244,0.78434,8.7312,9.9865,0.11739
7.425,0.46486,-0.67613,0.7854,8.452,10,0.11739
7.45,0.44641,-0.79988,0.7854,8.1165,10,-0.045452
7.475,0.42486,-0.92362,0.7854,7.7248,10,-0.045452
7.5,0.40023,-1.0474,0.7854,7.2768,10,-1.4147
7.525,0.3725,-1.1702,0.77036,6.7728,9.8085,-1.4147
7.55,0.34173,-1.2911,0.7548,6.2133,9.6104,-8.4858
7.575,0.30801,-1.4049,0.66145,5.6001,8.4219,-8.4858
7.6,0.2716,-1.5058,0.56811,4.9381,7.2334,-6.9343
7.625,0.23282,-1.5942,0.49183,4.2331,6.2622,-6.9343
7.65,0.19198,-1.6709,0.41555,3.4906,5.291,-9.5305
7.675,0.1494,-1.733,0.31072,2.7163,3.9562,-9.5305
7.7,0.10548,-1.7777,0.20588,1.9178,2.6214,-9.5874
7.725,0.060663,-1.8044,0.10042,1.103,1.2786,-9.5874
7.75,0.015411,-1.8127,-0.0050391,0.2802,-0.064159,-9.5772
7.775,-0.02982,-1.8026,-0.11039,-0.54218,-1.4055,-9.5772
7.8,-0.074569,-1.7742,-0.21574,-1.3558,-2.7469,-7.4437
7.825,-0.1184,-1.7298,-0.29762,-2.1527,-3.7894,-7.4437
7.85,-0.16095,-1.6717,-0.3795,-2.9263,-4.8319,-7.8484
7.875,-0.20187,-1.6,-0.46583,-3.6704,-5.9312,-7.8484
7.9,-0.24083,-1.5147,-0.55216,-4.3788,-7.0304,-5.5742
7.925,-0.27752,-1.4184,-0.61348,-5.0457,-7.8111,-5.5742
7.95,-0.31168,-1.3133,-0.6748,-5.6669,-8.5918,-3.0945
7.975,-0.34313,-1.2017,-0.70884,-6.2387,-9.0252,-3.0945
8,-0.37173,-1.0856,-0.74288,-6.7587,-9.4586,3.4528
8.025,-0.39741,-0.96966,-0.70489,-7.2256,-8.975,3.4528
8.05,-0.42025,-0.85882,-0.66691,-7.641,-8.4914,5.1125
8.075,-0.4404,-0.7545,-0.61068,-8.0073,-7.7754,5.1125
8.1,-0.45804,-0.65823,-0.55444,-8.3281,-7.0593,4.1305
8.125,-0.47338,-0.56951,-0.509,-8.6069,-6.4808,4.1305
8.15,-0.48658,-0.48773,-0.46357,-8.8469,-5.9023,2.7657
8.175,-0.49781,-0.41187,-0.43315,-9.0511,-5.515,2.7657
8.2,-0.50721,-0.34085,-0.40272,-9.222,-5.1276,1.9342
8.225,-0.51489,-0.27398,-0.38145,-9.3616,-4.8567,1.9342
8.25,-0.52094,-0.21057,-0.36017,-9.4716,-4.5858,1.6477
8.275,-0.52545,-0.15038,-0.34204,-9.5536,-4.355,1.6477
8.3,-0.52848,-0.093179,-0.32392,-9.6088,-4.1243,-1.841
8.325,-0.5301,-0.035803,-0.34417,-9.6382,-4.3821,-1.841
8.35,-0.53025,0.024908,-0.36442,-9.6408,-4.64,7.7056
8.375,-0.5289,0.08028,-0.27966,-9.6164,-3.5607,7.7056
8.4,-0.52635,0.1214,-0.1949,-9.57,-2.4815,5.6293
8.425,-0.52294,0.14996,-0.13298,-9.5079,-1.6931,5.6293
8.45,-0.51894,0.16778,-0.071054,-9.4353,-0.90469,3.8253
8.475,-0.51462,0.17653,-0.028976,-9.3568,-0.36893,3.8253
8.5,-0.51018,0.17792,0.013103,-9.276,0.16683,2.5106
8.525,-0.50578,0.17321,0.040719,-9.196,0.51845,2.5106
8.55,-0.50156,0.16367,0.068335,-9.1192,0.87007,1.4474
8.575,-0.49763,0.15033,0.084256,-9.0478,1.0728,1.4474
8.6,-0.49406,0.13422,0.10018,-8.983,1.2755,0.61689
8.625,-0.49093,0.11612,0.10696,-8.926,1.3619,0.61689
8.65,-0.48827,0.09685,0.11375,-8.8776,1.4483,-0.0018066
8.675,-0.48609,0.076989,0.11373,-8.8381,1.448,-0.0018066
8.7,-0.48442,0.057131,0.11371,-8.8076,1.4478,-0.43429
8.725,-0.48323,0.03769,0.10893,-8.7861,1.387,-0.43429
8.75,-0.48253,0.01908,0.10415,-8.7732,1.3261,-0.70887
8.775,-0.48227,0.001565,0.096357,-8.7686,1.2269,-0.70887
8.8,-0.48244,-0.014592,0.088559,-8.7716,1.1276,-0.85442
8.825,-0.48299,-0.02925,0.079161,-8.7816,1.0079,-0.85442
8.85,-0.48389,-0.042269,0.069762,-8.7979,0.88824,-0.89863
8.875,-0.48509,-0.053605,0.059877,-8.8198,0.76238,-0.89863
8.9,-0.48655,-0.063213,0.049992,-8.8464,0.63652,-0.8671
8.925,-0.48823,-0.071125,0.040454,-8.877,0.51508,-0.8671
8.95,-0.49009,-0.077368,0.030916,-8.9108,0.39364,-0.78264
8.975,-0.49209,-0.082025,0.022307,-8.9471,0.28402,-0.78264
9,-0.49418,-0.085175,0.013698,-8.9851,0.17441,-0.665
9.025,-0.49634,-0.086932,0.0063832,-9.0243,0.081273,-0.665
9.05,-0.49852,-0.087409,-0.00093184,-9.064,-0.011865,-0.53061
9.075,-0.5007,-0.086735,-0.0067685,-9.1036,-0.086179,-0.53061
9.1,-0.50285,-0.08504,-0.012605,-9.1427,-0.16049,-0.39257
9.125,-0.50494,-0.082456,-0.016923,-9.1808,-0.21548,-0.39257
9.15,-0.50696,-0.079117,-0.021242,-9.2175,-0.27046,-0.26079
9.175,-0.50889,-0.075149,-0.02411,-9.2526,-0.30698,-0.26079
9.2,-0.51072,-0.070679,-0.026979,-9.2858,-0.34351,-0.14219
9.225,-0.51242,-0.065822,-0.028543,-9.3168,-0.36342,-0.14219
9.25,-0.51401,-0.060691,-0.030107,-9.3456,-0.38334,-0.041099
9.275,-0.51546,-0.055383,-0.030559,-9.3719,-0.38909,-0.041099
9.3,-0.51677,-0.049997,-0.031011,-9.3959,-0.39485,0.040341
9.325,-0.51796,-0.044609,-0.030568,-9.4174,-0.3892,0.040341
9.35,-0.51901,-0.0393,-0.030124,-9.4365,-0.38355,0.10175
9.375,-0.51992,-0.034127,-0.029004,-9.4531,-0.3693,0.10175
9.4,-0.52071,-0.02915,-0.027885,-9.4675,-0.35505,0.14408
9.425,-0.52138,-0.024409,-0.0263,-9.4797,-0.33487,0.14408
9.45,-0.52194,-0.019946,-0.024715,-9.4897,-0.31469,0.1692
9.475,-0.52238,-0.015784,-0.022854,-9.4979,-0.29099,0.1692
9.5,-0.52273,-0.011947,-0.020993,-9.5041,-0.26729,0.17959
9.525,-0.52298,-0.0084466,-0.019018,-9.5088,-0.24214,0.17959
9.55,-0.52315,-0.0052915,-0.017042,-9.5119,-0.21699,0.17798
9.575,-0.52325,-0.0024806,-0.015084,-9.5136,-0.19206,0.17798
9.6,-0.52328,-1.2222e-05,-0.013126,-9.5142,-0.16713,0.16721
9.625,-0.52325,0.0021239,-0.011287,-9.5137,-0.14371,0.16721
9.65,-0.52318,0.0039382,-0.0094479,-9.5123,-0.12029,0.16721
9.675,-0.52306,0.0054472,-0.0077984,-9.5102,-0.099292,0.14996
9.7,-0.52291,0.0066676,-0.0061489,-9.5074,-0.07829,0.14996
9.725,-0.52273,0.0076198,-0.0047336,-9.5041,-0.06027,0.12866
9.75,-0.52253,0.0083244,-0.0033183,-9.5005,-0.04225,0.12866
9.775,-0.52231,0.0088036,-0.0021585,-9.4966,-0.027483,0.10543
9.8,-0.52209,0.0090798,-0.00099878,-9.4925,-0.012717,0.10543
9.825,-0.52186,0.0091757,-9.6907e-05,-9.4884,-0.0012339,0.081989
9.85,-0.52163,0.0091138,0.00080497,-9.4842,0.010249,0.081989
9.875,-0.52141,0.0089155,0.0014613,-9.4801,0.018606,0.05967
9.9,-0.52119,0.0086023,0.0021177,-9.4761,0.026964,0.05967
9.925,-0.52098,0.0081937,0.0025515,-9.4723,0.032487,0.039439
9.95,-0.52078,0.0077093,0.0029854,-9.4687,0.038011,0.039439
9.975,-0.52059,0.0071657,0.0032264,-9.4653,0.04108,0.021915
10,-0.52042,0.00658,0.0034675,-9.4622,0.04415,0.021915


==> data/evaluation/withedge/plant.csv <==
0,0,0,0,0,0,0
0.025,0,0,0,0,0,0
0.05,0,0,0,0,0,0
0.075,0,0,0,0,0,0
0.1,0,0,0,0,0,-2.384e-09
0.125,1.9122e-14,2.2946e-12,-2.6224e-11,3.4767e-13,-3.3389e-10,-2.384e-09
0.15,1.5297e-13,9.1784e-12,-5.2448e-11,2.7813e-12,-6.6779e-10,-1.2163e-10
0.175,4.9814e-13,1.8474e-11,-5.3786e-11,9.0571e-12,-6.8482e-10,-1.2163e-10
0.2,1.0786e-12,2.8003e-11,-5.5124e-11,1.9611e-11,-7.0186e-10,2.2382e-10
0.225,1.8975e-12,3.7435e-11,-5.2662e-11,3.45e-11,-6.7051e-10,2.2382e-10
0.25,2.9468e-12,4.6435e-11,-5.02e-11,5.3577e-11,-6.3916e-10,4.3716e-10
0.275,4.2139e-12,5.4799e-11,-4.5391e-11,7.6617e-11,-5.7794e-10,4.3716e-10
0.3,5.6797e-12,6.2322e-11,-4.0582e-11,1.0327e-10,-5.1671e-10,-0.29885
0.325,2.3971e-06,0.00028765,-0.0032874,4.3583e-05,-0.041856,-0.29885
0.35,1.9176e-05,0.0011506,-0.0065748,0.00034866,-0.083713,-10.053
0.375,0.00014247,0.011914,-0.11657,0.0025903,-1.4843,-10.053
0.4,0.0007741,0.041777,-0.22657,0.014075,-2.8848,-10.002
0.425,0.0023876,0.09038,-0.33657,0.04341,-4.2854,-10.002
0.45,0.0054444,0.15713,-0.44657,0.09899,-5.686,-3.9576
0.475,0.010346,0.23612,-0.49011,0.18811,-6.2402,-3.9576
0.5,0.017307,0.32183,-0.53364,0.31467,-6.7945,0.53212
0.525,0.026462,0.41041,-0.52779,0.48112,-6.72,0.53212
0.55,0.03782,0.4981,-0.52193,0.68763,-6.6455,3.4211
0.575,0.051339,0.58247,-0.4843,0.93344,-6.1663,3.4211
0.6,0.066895,0.66102,-0.44667,1.2163,-5.6872,2.2769
0.625,0.084349,0.73463,-0.42162,1.5336,-5.3683,2.2769
0.65,0.10359,0.80424,-0.39658,1.8835,-5.0494,7.0838
0.675,0.12449,0.86548,-0.31866,2.2635,-4.0573,7.0838
0.7,0.14676,0.91378,-0.24074,2.6684,-3.0651,6.988
0.725,0.17007,0.94893,-0.16387,3.0922,-2.0864,6.988
0.75,0.1941,0.97082,-0.086999,3.529,-1.1077,6.988
0.775,0.21849,0.97789,0.0061825,3.9725,0.078718,8.4711
0.8,0.24285,0.96866,0.099364,4.4155,1.2651,8.4711
0.825,0.26681,0.9462,0.15804,4.8511,2.0123,5.3345
0.85,0.29008,0.91361,0.21672,5.2742,2.7594,5.3345
0.875,0.31243,0.87324,0.24883,5.6805,3.1682,2.9185
0.9,0.3337,0.82743,0.28093,6.0672,3.5769,2.9185
0.925,0.35377,0.77786,0.2935,6.4321,3.7369,1.1425
0.95,0.37257,0.72618,0.30607,6.774,3.8969,1.1425
0.975,0.39006,0.67298,0.31162,7.0921,3.9677,0.50484
1,0.40621,0.61887,0.31717,7.3857,4.0384,0.50484
1.025,0.42101,0.5649,0.30985,7.6547,3.9452,-0.66527
1.05,0.43447,0.51215,0.30254,7.8994,3.852,-0.66527
1.075,0.44663,0.46105,0.29005,8.1205,3.693,-1.1355
1.1,0.45754,0.41205,0.27756,8.3189,3.5339,-1.1355
1.125,0.46725,0.3653,0.2633,8.4955,3.3525,-1.2958
1.15,0.47582,0.32096,0.24905,8.6513,3.171,-1.2958
1.175,0.48332,0.27914,0.23358,8.7876,2.974,-1.4062
1.2,0.4898,0.23995,0.21811,8.9055,2.7771,-1.4062
1.225,0.49534,0.20346,0.20204,9.0062,2.5725,-1.4607
1.25,0.5,0.16972,0.18597,9.0909,2.3679,-1.4607
1.275,0.50385,0.13874,0.16993,9.1609,2.1636,-1.4588
1.3,0.50696,0.11053,0.15388,9.2174,1.9593,-1.4588
1.325,0.5094,0.085048,0.13842,9.2618,1.7624,-1.4055
1.35,0.51123,0.062242,0.12296,9.2951,1.5656,-1.4055
1.375,0.51253,0.042029,0.10856,9.3187,1.3823,-1.3088
1.4,0.51336,0.024321,0.094167,9.3337,1.199,-1.3088
1.425,0.51377,0.0089962,0.081197,9.3412,1.0338,-1.179
1.45,0.51382,-0.0040662,0.068228,9.3423,0.8687,-1.179
1.475,0.51358,-0.01501,0.056931,9.3378,0.72487,-1.027
1.5,0.51309,-0.023981,0.045634,9.3289,0.58103,-1.027
1.525,0.5124,-0.031134,0.036138,9.3163,0.46013,-0.86328
1.55,0.51155,-0.036626,0.026642,9.3009,0.33922,-0.86328
1.575,0.51058,-0.040617,0.018969,9.2832,0.24152,-0.69757
1.6,0.50953,-0.043265,0.011296,9.2641,0.14382,-0.69757
1.625,0.50843,-0.044724,0.0053787,9.2441,0.068483,-0.53791
1.65,0.5073,-0.045148,-0.0005383,9.2236,-0.0068539,-0.53791
1.675,0.50618,-0.044677,-0.0048346,9.2032,-0.061556,-0.39057
1.7,0.50507,-0.043455,-0.0091309,9.1831,-0.11626,-0.39057
1.725,0.50401,-0.041607,-0.011991,9.1638,-0.15267,-0.25997
1.75,0.503,-0.039259,-0.01485,9.1454,-0.18908,-0.25997
1.775,0.50197,-0.046271,0.095056,9.1267,1.2103,9.9915
1.8,0.50052,-0.072412,0.20496,9.1004,2.6097,9.9915
1.825,0.49822,-0.11313,0.26476,9.0586,3.371,5.4361
1.85,0.49478,-0.16394,0.32456,8.996,4.1324,5.4361
1.875,0.48998,-0.22054,0.33405,8.9087,4.2532,0.86245
1.9,0.48374,-0.2787,0.34353,8.7953,4.374,0.86245
1.925,0.47604,-0.33789,0.34657,8.6552,4.4126,0.27588
1.95,0.46684,-0.39758,0.3496,8.4881,4.4513,0.27588
1.975,0.45619,-0.45299,0.29484,8.2944,3.754,-4.9785
2,0.44427,-0.49923,0.24007,8.0776,3.0567,-4.9785
2.025,0.43131,-0.5363,0.18684,7.842,2.3789,-4.8396
2.05,0.41753,-0.56422,0.1336,7.5915,1.7011,-4.8396
2.075,0.4032,-0.57944,0.040695,7.331,0.51814,-8.4462
2.1,0.38869,-0.57844,-0.052213,7.0672,-0.6648,-8.4462
2.125,0.37439,-0.56425,-0.11008,6.8071,-1.4016,-5.2609
2.15,0.36057,-0.54001,-0.16795,6.5557,-2.1384,-5.2609
2.175,0.34744,-0.50922,-0.18571,6.3172,-2.3645,-1.6142
2.2,0.33513,-0.47539,-0.20347,6.0933,-2.5906,0.36503
2.225,0.32368,-0.44037,-0.19945,5.8852,-2.5395,0.36503
2.25,0.31311,-0.40604,-0.19543,5.6928,-2.4884,1.0095
2.275,0.30337,-0.37301,-0.18433,5.5159,-2.347,1.0095
2.3,0.29444,-0.34189,-0.17323,5.3535,-2.2056,1.2666
2.325,0.28626,-0.31293,-0.15929,5.2047,-2.0282,1.2666
2.35,0.27877,-0.28637,-0.14536,5.0686,-1.8508,1.2879
2.375,0.27192,-0.26225,-0.13119,4.944,-1.6704,1.2879
2.4,0.26564,-0.24059,-0.11703,4.8298,-1.49,1.0897
2.425,0.25987,-0.2212,-0.10504,4.725,-1.3374,1.0897
2.45,0.25456,-0.20389,-0.093053,4.6284,-1.1848,0.7643
2.475,0.24966,-0.18837,-0.084646,4.5393,-1.0777,0.7643
2.5,0.24513,-0.1743,-0.076239,4.457,-0.9707,0.53831
2.525,0.24094,-0.16149,-0.070317,4.3807,-0.89531,0.53831
2.55,0.23705,-0.14971,-0.064396,4.31,-0.81991,0.38673
2.575,0.23344,-0.13882,-0.060142,4.2444,-0.76575,0.38673
2.6,0.2301,-0.12868,-0.055888,4.1837,-0.71158,0.28941
2.625,0.227,-0.11918,-0.052704,4.1274,-0.67105,0.28941
2.65,0.22414,-0.11024,-0.049521,4.0752,-0.63052,0.23038
2.675,0.22149,-0.1018,-0.046987,4.0271,-0.59825,0.23038
2.7,0.21904,-0.093799,-0.044452,3.9826,-0.56599,0.19717
2.725,0.2168,-0.086212,-0.042284,3.9417,-0.53837,0.19717
2.75,0.21473,-0.079004,-0.040115,3.9042,-0.51076,0.18026
2.775,0.21284,-0.072159,-0.038132,3.8699,-0.48551,0.18026
2.8,0.21112,-0.065661,-0.036149,3.8385,-0.46026,0.17258
2.825,0.20956,-0.059502,-0.034251,3.8101,-0.43609,0.17258
2.85,0.20814,-0.053676,-0.032352,3.7844,-0.41192,0.16911
2.875,0.20687,-0.048178,-0.030492,3.7613,-0.38824,0.16911
2.9,0.20573,-0.043005,-0.028632,3.7406,-0.36455,0.16648
2.925,0.20472,-0.038155,-0.026801,3.7221,-0.34124,0.16648
2.95,0.20382,-0.033626,-0.024969,3.7058,-0.31792,0.16261
2.975,0.20303,-0.029413,-0.023181,3.6915,-0.29515,0.16261
3,0.20235,-0.025513,-0.021392,3.679,-0.27237,0.15643
3.025,0.20175,-0.021921,-0.019671,3.6683,-0.25046,0.15643
3.05,0.20125,-0.018629,-0.017951,3.6591,-0.22855,0.14757
3.075,0.20082,-0.01563,-0.016327,3.6513,-0.20788,0.14757
3.1,0.20046,-0.012915,-0.014704,3.6448,-0.18722,0.69585
3.125,0.20017,-0.011011,-0.0070496,3.6394,-0.089758,0.69585
3.15,0.1999,-0.010447,0.00060481,3.6346,0.0077007,10.122
3.175,0.19956,-0.020168,0.1106,3.6284,1.4083,10.122
3.2,0.19874,-0.049002,0.2206,3.6134,2.8088,10.07
3.225,0.19695,-0.096601,0.3306,3.581,4.2094,10.07
3.25,0.19375,-0.16239,0.4406,3.5228,5.61,10.008
3.275,0.18869,-0.24557,0.5506,3.4307,7.0105,10.008
3.3,0.18134,-0.34514,0.6606,3.2971,8.4111,3.1981
3.325,0.17135,-0.45493,0.69578,3.1154,8.859,3.1981
3.35,0.15855,-0.56944,0.73096,2.8828,9.3069,-0.966
3.375,0.14286,-0.68557,0.72034,2.5975,9.1716,-0.966
3.4,0.12429,-0.80031,0.70971,2.2597,9.0363,-5.7451
3.425,0.10289,-0.91007,0.64652,1.8707,8.2317,-5.7451
3.45,0.078856,-1.011,0.58332,1.4337,7.4271,-8.0197
3.475,0.05243,-1.1008,0.4951,0.95327,6.3039,-8.0197
3.5,0.023927,-1.1771,0.40689,0.43503,5.1807,-8.621
3.525,-0.006302,-1.2386,0.31206,-0.11458,3.9732,-8.621
3.55,-0.037873,-1.2844,0.21723,-0.6886,2.7658,-8.0461
3.575,-0.070391,-1.3145,0.12872,-1.2798,1.6389,-8.0461
3.6,-0.10347,-1.3293,0.040212,-1.8813,0.512,-7.1662
3.625,-0.13673,-1.3294,-0.038616,-2.486,-0.49167,-7.1662
3.65,-0.16982,-1.3158,-0.11744,-3.0877,-1.4953,-5.9125
3.675,-0.20242,-1.2896,-0.18248,-3.6803,-2.3234,-5.9125
3.7,-0.23421,-1.2523,-0.24752,-4.2584,-3.1515,-8.6668
3.725,-0.26492,-1.2014,-0.34285,-4.8167,-4.3654,-8.6668
3.75,-0.29415,-1.1348,-0.43819,-5.3482,-5.5792,-6.0362
3.775,-0.32155,-1.0553,-0.50459,-5.8463,-6.4246,-6.0362
3.8,-0.34683,-0.96572,-0.57099,-6.3061,-7.27,1.1727
3.825,-0.3698,-0.87209,-0.55809,-6.7237,-7.1058,1.1727
3.85,-0.39045,-0.78038,-0.54519,-7.0992,-6.9415,3.758
3.875,-0.40885,-0.69274,-0.50385,-7.4337,-6.4152,3.758
3.9,-0.42514,-0.61145,-0.46251,-7.7299,-5.8889,4.0267
3.925,-0.43948,-0.53685,-0.41822,-7.9906,-5.3249,4.0267
3.95,-0.45205,-0.46935,-0.37392,-8.219,-4.7609,3.307
3.975,-0.463,-0.4084,-0.33755,-8.4183,-4.2978,3.307
4,-0.47252,-0.35346,-0.30117,-8.5912,-3.8346,2.7629
4.025,-0.48072,-0.3041,-0.27078,-8.7404,-3.4477,2.7629
4.05,-0.48776,-0.25986,-0.24039,-8.8684,-3.0607,2.33
4.075,-0.49376,-0.22038,-0.21476,-8.9774,-2.7343,2.33
4.1,-0.49882,-0.18528,-0.18912,-9.0694,-2.408,1.9652
4.125,-0.50305,-0.15424,-0.16751,-9.1464,-2.1328,1.9652
4.15,-0.50656,-0.12693,-0.14589,-9.2102,-1.8575,1.6459
4.175,-0.50943,-0.10306,-0.12779,-9.2624,-1.627,1.6459
4.2,-0.51174,-0.082326,-0.10968,-9.3044,-1.3965,1.3612
4.225,-0.51357,-0.064474,-0.094708,-9.3376,-1.2059,1.3612
4.25,-0.51499,-0.049229,-0.079735,-9.3634,-1.0152,1.1059
4.275,-0.51605,-0.036352,-0.06757,-9.3827,-0.86032,1.1059
4.3,-0.51682,-0.025599,-0.055404,-9.3967,-0.70543,0.8785
4.325,-0.51735,-0.016752,-0.045741,-9.4063,-0.58239,0.8785
4.35,-0.51767,-0.0095951,-0.036077,-9.4122,-0.45935,0.67832
4.375,-0.51784,-0.0039354,-0.028616,-9.4153,-0.36435,0.67832
4.4,-0.51788,0.00041903,-0.021154,-9.416,-0.26935,0.5052
4.425,-0.51783,0.0036346,-0.015597,-9.415,-0.19859,0.5052
4.45,-0.51771,0.0058778,-0.01004,-9.4128,-0.12783,0.35866
4.475,-0.51754,0.0072896,-0.0060947,-9.4098,-0.0776,0.35866
4.5,-0.51735,0.0080109,-0.0021494,-9.4063,-0.027367,0.23771
4.525,-0.51714,0.0081583,0.00046536,-9.4026,0.0059251,0.23771
4.55,-0.51694,0.007848,0.0030801,-9.399,0.039217,0.14077
4.575,-0.51676,0.0071735,0.0046286,-9.3956,0.058934,0.14077
4.6,-0.51659,0.006228,0.0061771,-9.3925,0.07865,-0.74247
4.625,-0.51644,0.0058617,-0.00199,-9.3898,-0.025338,-0.74247
4.65,-0.51628,0.0069245,-0.010157,-9.387,-0.12932,-10.218
4.675,-0.51601,0.018313,-0.12016,-9.3819,-1.5299,-10.218
4.7,-0.51521,0.048794,-0.23016,-9.3674,-2.9305,-10.166
4.725,-0.51341,0.097998,-0.34016,-9.3347,-4.331,-10.166
4.75,-0.51016,0.16533,-0.45016,-9.2756,-5.7316,-10.103
4.775,-0.505,0.24998,-0.56016,-9.1818,-7.1321,-10.103
4.8,-0.49752,0.35092,-0.67016,-9.0459,-8.5327,-5.2112
4.825,-0.48736,0.46348,-0.72748,-8.8611,-9.2626,-5.2112
4.85,-0.47429,0.58354,-0.7848,-8.6234,-9.9924,-0.089765
4.875,-0.45815,0.70726,-0.7854,-8.33,-10,-0.089765
4.9,-0.43892,0.831,-0.7854,-7.9804,-10,0.045718
4.925,-0.4166,0.95475,-0.7854,-7.5746,-10,0.045718
4.95,-0.39118,1.0785,-0.7854,-7.1125,-10,3.6764
4.975,-0.3627,1.1997,-0.74533,-6.5945,-9.4899,3.6764
5,-0.33124,1.3158,-0.70489,-6.0226,-8.975,6.2462
5.025,-0.29697,1.4245,-0.63618,-5.3994,-8.1001,6.2462
5.05,-0.2601,1.5236,-0.56747,-4.729,-7.2253,8.4993
5.075,-0.22089,1.6106,-0.47398,-4.0162,-6.0349,8.4993
5.1,-0.17969,1.6831,-0.38049,-3.267,-4.8445,9.9961
5.125,-0.13687,1.739,-0.27053,-2.4886,-3.4445,9.9961
5.15,-0.092888,1.7764,-0.16057,-1.6889,-2.0445,9.1415
5.175,-0.0482,1.7957,-0.060018,-0.87637,-0.76417,9.1415
5.2,-0.0032496,1.7974,0.040539,-0.059084,0.51616,9.0593
5.225,0.041524,1.7816,0.14019,0.75499,1.785,9.0593
5.25,0.085688,1.7486,0.23984,1.558,3.0538,7.4674
5.275,0.12882,1.7001,0.32198,2.3423,4.0996,7.4674
5.3,0.17058,1.6379,0.40412,3.1014,5.1455,5.0467
5.325,0.21063,1.5647,0.45964,3.8296,5.8523,5.0467
5.35,0.24874,1.4828,0.51515,4.5226,6.5591,3.195
5.375,0.28471,1.3939,0.5503,5.1765,7.0066,3.195
5.4,0.31839,1.2998,0.58544,5.7889,7.4541,1.5206
5.425,0.34967,1.2019,0.60217,6.3576,7.6671,1.5206
5.45,0.37846,1.1015,0.6189,6.8812,7.88,0.18689
5.475,0.40473,0.99986,0.62095,7.3588,7.9062,0.18689
5.5,0.42845,0.89789,0.62301,7.7901,7.9324,-0.91224
5.525,0.44963,0.7965,0.61297,8.1751,7.8046,-0.91224
5.55,0.46829,0.69654,0.60294,8.5144,7.6769,-1.0371
5.575,0.48447,0.59813,0.59153,8.8086,7.5316,-1.0371
5.6,0.49821,0.50137,0.58012,9.0584,7.3864,-1.0272
5.625,0.50955,0.40628,0.56882,9.2646,7.2425,-1.0272
5.65,0.51854,0.31285,0.55753,9.428,7.0986,-1.0186
5.675,0.52521,0.22109,0.54632,9.5493,6.956,-1.0186
5.7,0.52961,0.13101,0.53512,9.6292,6.8133,-9.5823
5.725,0.53183,0.049866,0.42971,9.6697,5.4712,-9.5823
5.75,0.53224,-0.014529,0.3243,9.6771,4.1292,-6.5425
5.775,0.53123,-0.064278,0.25234,9.6587,3.2129,-6.5425
5.8,0.52913,-0.10184,0.18037,9.6205,2.2965,-4.8457
5.825,0.52623,-0.12863,0.12707,9.5678,1.6179,-4.8457
5.85,0.52277,-0.14617,0.073765,9.505,0.9392,-3.4612
5.875,0.51899,-0.15574,0.035692,9.4361,0.45445,-3.4612
5.9,0.51504,-0.15866,-0.0023807,9.3644,-0.030312,-2.3117
5.925,0.5111,-0.15602,-0.027809,9.2927,-0.35408,-2.3117
5.95,0.50728,-0.14893,-0.053238,9.2232,-0.67784,-1.3745
5.975,0.50368,-0.13829,-0.068357,9.1579,-0.87034,-1.3745
6,0.50039,-0.12502,-0.083476,9.0979,-1.0628,-0.6356
6.025,0.49745,-0.10982,-0.090467,9.0445,-1.1519,-0.6356
6.05,0.4949,-0.093401,-0.097459,8.9983,-1.2409,-0.078761
6.075,0.49278,-0.076297,-0.098325,8.9597,-1.2519,-0.078761
6.1,0.49109,-0.059043,-0.099191,8.9289,-1.2629,0.31657
6.125,0.48983,-0.042016,-0.095709,8.906,-1.2186,0.31657
6.15,0.48899,-0.025596,-0.092227,8.8906,-1.1743,0.57365
6.175,0.48854,-0.010029,-0.085917,8.8826,-1.0939,0.57365
6.2,0.48847,0.004438,-0.079607,8.8814,-1.0136,0.71664
6.225,0.48875,0.017667,-0.071723,8.8864,-0.91321,0.71664
6.25,0.48935,0.029519,-0.06384,8.8972,-0.81284,0.76911
6.275,0.49022,0.039945,-0.05538,8.9131,-0.70512,0.76911
6.3,0.49133,0.048892,-0.04692,8.9333,-0.5974,0.75309
6.325,0.49265,0.056376,-0.038636,8.9573,-0.49193,0.75309
6.35,0.49414,0.062411,-0.030352,8.9843,-0.38645,0.68843
6.375,0.49576,0.06706,-0.022779,9.0138,-0.29003,0.68843
6.4,0.49748,0.070383,-0.015206,9.0451,-0.19361,0.59243
6.425,0.49927,0.072474,-0.0086897,9.0776,-0.11064,0.59243
6.45,0.50109,0.073425,-0.002173,9.1108,-0.027668,0.47961
6.475,0.50293,0.073343,0.0031027,9.1442,0.039505,0.47961
6.5,0.50475,0.072339,0.0083784,9.1773,0.10668,0.36168
6.525,0.50654,0.070524,0.012357,9.2098,0.15733,0.36168
6.55,0.50827,0.068014,0.016335,9.2414,0.20799,0.24757
6.575,0.50994,0.064917,0.019059,9.2716,0.24266,0.24757
6.6,0.51152,0.061344,0.021782,9.3003,0.27734,0.14367
6.625,0.513,0.057394,0.023362,9.3273,0.29746,0.14367
6.65,0.51438,0.053168,0.024943,9.3524,0.31758,0.054059
6.675,0.51566,0.048751,0.025537,9.3756,0.32515,0.054059
6.7,0.51682,0.044231,0.026132,9.3967,0.33272,-0.019075
6.725,0.51787,0.039676,0.025922,9.4158,0.33005,-0.019075
6.75,0.5188,0.035159,0.025712,9.4328,0.32738,-0.07513
6.775,0.51963,0.030732,0.024886,9.4478,0.31686,-0.07513
6.8,0.52034,0.02645,0.024059,9.4608,0.30633,-0.1147
6.825,0.52095,0.02235,0.022798,9.4719,0.29027,-0.1147
6.85,0.52146,0.018471,0.021536,9.4811,0.27421,-0.13924
6.875,0.52188,0.014837,0.020004,9.4887,0.2547,-0.13924
6.9,0.52221,0.01147,0.018473,9.4947,0.2352,-0.15075
6.925,0.52245,0.0083826,0.016815,9.4992,0.21409,-0.15075
6.95,0.52263,0.0055853,0.015156,9.5023,0.19298,-0.15154
6.975,0.52274,0.0030788,0.013489,9.5043,0.17175,-0.15154
7,0.52278,0.00086409,0.011822,9.5052,0.15053,-0.14402
7.025,0.52278,-0.0010662,0.010238,9.5051,0.13036,-0.14402
7.05,0.52273,-0.0027193,0.0086541,9.5042,0.11019,-0.13049
7.075,0.52265,-0.0041081,0.0072187,9.5027,0.091912,-0.13049
7.1,0.52253,-0.0052458,0.0057834,9.5005,0.073636,0.69515
7.125,0.52238,-0.0069269,0.01343,9.4978,0.171,0.69515
7.15,0.52217,-0.0099461,0.021077,9.494,0.26836,10.217
7.175,0.5218,-0.02324,0.13108,9.4872,1.6689,10.217
7.2,0.52085,-0.055599,0.24108,9.47,3.0695,10.164
7.225,0.51886,-0.10663,0.35108,9.4338,4.47,10.164
7.25,0.51537,-0.17573,0.46108,9.3703,5.8706,10.101
7.275,0.50993,-0.26204,0.57108,9.2715,7.2712,10.101
7.3,0.50213,-0.36453,0.68108,9.1297,8.6717,4.7191
7.325,0.49161,-0.4782,0.73299,8.9384,9.3327,4.7191
7.35,0.47817,-0.59861,0.7849,8.6939,9.9936,0.084567
7.375,0.46165,-0.72234,0.7854,8.3937,10,0.084567
7.4,0.44205,-0.84608,0.7854,8.0373,10,-0.045912
7.425,0.41935,-0.96982,0.7854,7.6245,10,-0.045912
7.45,0.39356,-1.0936,0.7854,7.1556,10,-3.8181
7.475,0.36469,-1.2147,0.74375,6.6308,9.4697,-3.8181
7.5,0.33287,-1.3305,0.70175,6.0521,8.935,-6.3613
7.525,0.29823,-1.4387,0.63178,5.4224,8.044,-6.3613
7.55,0.26102,-1.537,0.5618,4.7457,7.1531,-9.3844
7.575,0.22149,-1.6224,0.45857,4.0271,5.8387,-9.3844
7.6,0.18003,-1.6917,0.35535,3.2733,4.5244,-9.7634
7.625,0.13705,-1.7436,0.24795,2.4918,3.157,-9.7634
7.65,0.093,-1.7774,0.14055,1.6909,1.7895,-9.6623
7.675,0.048336,-1.7927,0.034266,0.87883,0.43629,-9.6623
7.7,0.0035218,-1.7894,-0.072019,0.064033,-0.91697,-8.3836
7.725,-0.040988,-1.7687,-0.16424,-0.74523,-2.0912,-8.3836
7.75,-0.084783,-1.7322,-0.25646,-1.5415,-3.2653,-6.6745
7.775,-0.12748,-1.6817,-0.32988,-2.3178,-4.2001,-6.6745
7.8,-0.16876,-1.6189,-0.4033,-3.0684,-5.1349,-4.7766
7.825,-0.20834,-1.5461,-0.45584,-3.7881,-5.8039,-4.7766
7.85,-0.246,-1.4649,-0.50838,-4.4727,-6.4729,-2.6312
7.875,-0.28154,-1.3776,-0.53733,-5.1189,-6.8414,-2.6312
7.9,-0.31484,-1.2858,-0.56627,-5.7244,-7.21,-6.2884
7.925,-0.34577,-1.1869,-0.63544,-6.2867,-8.0907,-6.2884
7.95,-0.3741,-1.0782,-0.70461,-6.8019,-8.9714,2.4021
7.975,-0.39966,-0.96667,-0.67819,-7.2665,-8.635,2.4021
8,-0.42247,-0.85869,-0.65177,-7.6812,-8.2986,4.1372
8.025,-0.44263,-0.75573,-0.60626,-8.0479,-7.7191,4.1372
8.05,-0.46031,-0.65933,-0.56075,-8.3692,-7.1397,3.9539
8.075,-0.47565,-0.56951,-0.51726,-8.6483,-6.5859,3.9539
8.1,-0.48884,-0.48631,-0.47376,-8.888,-6.0321,2.4642
8.125,-0.50002,-0.40859,-0.44666,-9.0912,-5.687,2.4642
8.15,-0.5093,-0.33514,-0.41955,-9.2601,-5.3419,1.9441
8.175,-0.51681,-0.26557,-0.39817,-9.3965,-5.0696,1.9441
8.2,-0.52261,-0.19945,-0.37678,-9.502,-4.7973,1.7341
8.225,-0.5268,-0.13662,-0.35771,-9.5783,-4.5545,1.7341
8.25,-0.52947,-0.076911,-0.33863,-9.6267,-4.3116,-2.0799
8.275,-0.53065,-0.016893,-0.36151,-9.6481,-4.6029,-2.0799
8.3,-0.53028,0.046869,-0.38439,-9.6415,-4.8942,8.7114
8.325,-0.52835,0.10463,-0.28856,-9.6064,-3.6741,8.7114
8.35,-0.52518,0.14632,-0.19274,-9.5488,-2.454,6.1059
8.375,-0.52115,0.17405,-0.12557,-9.4755,-1.5988,6.1059
8.4,-0.51658,0.19012,-0.058407,-9.3923,-0.74366,4.0372
8.425,-0.51173,0.19645,-0.013998,-9.3042,-0.17823,4.0372
8.45,-0.50682,0.19502,0.030411,-9.2149,0.3872,2.4977
8.475,-0.50203,0.18729,0.057885,-9.1278,0.73702,2.4977
8.5,-0.4975,0.17477,0.08536,-9.0454,1.0868,1.3786
8.525,-0.49332,0.15853,0.10052,-8.9695,1.2799,1.3786
8.55,-0.48959,0.13965,0.11569,-8.9017,1.473,0.5128
8.575,-0.48636,0.11896,0.12133,-8.8428,1.5448,0.5128
8.6,-0.48365,0.097287,0.12697,-8.7937,1.6166,-0.12412
8.625,-0.4815,0.075245,0.12561,-8.7545,1.5993,-0.12412
8.65,-0.47989,0.053441,0.12424,-8.7252,1.5819,-0.56144
8.675,-0.47882,0.032291,0.11806,-8.7058,1.5032,-0.56144
8.7,-0.47826,0.012214,0.11189,-8.6957,1.4246,-0.83103
8.725,-0.4782,-0.00653,0.10275,-8.6945,1.3082,-0.83103
8.75,-0.47858,-0.023683,0.093606,-8.7014,1.1918,-0.96479
8.775,-0.47937,-0.039115,0.082993,-8.7157,1.0567,-0.96479
8.8,-0.48052,-0.052697,0.07238,-8.7367,0.92158,-0.99296
8.825,-0.48199,-0.064399,0.061458,-8.7634,0.7825,-0.99296
8.85,-0.48372,-0.074193,0.050535,-8.7949,0.64343,-0.9432
8.875,-0.48568,-0.082126,0.04016,-8.8305,0.51133,-0.9432
8.9,-0.48781,-0.088245,0.029785,-8.8693,0.37923,-0.83999
8.925,-0.49008,-0.092649,0.020545,-8.9105,0.26159,-0.83999
8.95,-0.49243,-0.095435,0.011305,-8.9533,0.14394,-0.70435
8.975,-0.49484,-0.096736,0.0035571,-8.997,0.045291,-0.70435
9,-0.49726,-0.09668,-0.0041907,-9.041,-0.053358,-0.55363
9.025,-0.49966,-0.095414,-0.010281,-9.0847,-0.1309,-0.55363
9.05,-0.50202,-0.093082,-0.016371,-9.1276,-0.20844,-0.40156
9.075,-0.50431,-0.089831,-0.020788,-9.1692,-0.26468,-0.40156
9.1,-0.5065,-0.085807,-0.025205,-9.2092,-0.32092,-0.25834
9.125,-0.50859,-0.081148,-0.028047,-9.2471,-0.3571,-0.25834
9.15,-0.51056,-0.075992,-0.030888,-9.2829,-0.39328,-0.13098
9.175,-0.51239,-0.070461,-0.032329,-9.3162,-0.41163,-0.13098
9.2,-0.51408,-0.064679,-0.03377,-9.3469,-0.42997,-0.023721
9.225,-0.51562,-0.058747,-0.034031,-9.3749,-0.4333,-0.023721
9.25,-0.51702,-0.05277,-0.034292,-9.4003,-0.43662,0.06155
9.275,-0.51826,-0.046829,-0.033615,-9.4229,-0.428,0.06155
9.3,-0.51936,-0.041007,-0.032938,-9.4429,-0.41938,0.12477
9.325,-0.52031,-0.035364,-0.031565,-9.4602,-0.4019,0.12477
9.35,-0.52113,-0.029961,-0.030193,-9.4751,-0.38443,0.16725
9.375,-0.52181,-0.024839,-0.028353,-9.4875,-0.361,0.16725
9.4,-0.52237,-0.020039,-0.026513,-9.4977,-0.33758,0.19123
9.425,-0.52282,-0.015583,-0.02441,-9.5058,-0.3108,0.19123
9.45,-0.52315,-0.011496,-0.022306,-9.5119,-0.28401,0.19955
9.475,-0.52339,-0.0077849,-0.020111,-9.5163,-0.25607,0.19955
9.5,-0.52355,-0.0044577,-0.017916,-9.519,-0.22812,0.19528
9.525,-0.52362,-0.0015104,-0.015768,-9.5204,-0.20077,0.19528
9.55,-0.52363,0.0010609,-0.01362,-9.5205,-0.17342,0.18153
9.575,-0.52357,0.0032697,-0.011623,-9.5195,-0.14799,0.18153
9.6,-0.52347,0.005129,-0.0096264,-9.5176,-0.12257,0.16122
9.625,-0.52332,0.0066584,-0.007853,-9.5149,-0.099987,0.16122
9.65,-0.52313,0.0078775,-0.0060795,-9.5115,-0.077407,0.16122
9.675,-0.52293,0.0088096,-0.0045727,-9.5077,-0.058221,0.13699
9.7,-0.5227,0.0094779,-0.0030658,-9.5036,-0.039035,0.13699
9.725,-0.52245,0.0099076,-0.0018442,-9.4992,-0.023481,0.11106
9.75,-0.5222,0.010123,-0.00062252,-9.4946,-0.0079262,0.11106
9.775,-0.52195,0.01015,0.0003153,-9.49,0.0040145,0.085257
9.8,-0.5217,0.010013,0.0012531,-9.4854,0.015955,0.085257
9.825,-0.52145,0.0097351,0.0019238,-9.4809,0.024494,0.060967
9.85,-0.52121,0.0093397,0.0025944,-9.4766,0.033033,0.060967
9.875,-0.52098,0.008848,0.0030253,-9.4724,0.038519,0.03917
9.9,-0.52077,0.0082809,0.0034561,-9.4685,0.044005,0.03917
9.925,-0.52057,0.0076564,0.0036814,-9.4649,0.046873,0.020476
9.95,-0.52039,0.0069924,0.0039066,-9.4616,0.04974,0.020476
9.975,-0.52022,0.0063038,0.0039636,-9.4586,0.050466,0.0051802
10,-0.52007,0.0056052,0.0040206,-9.4559,0.051191,0.0051802


==> data/seminar/pathfollow_N10.csv <==
1,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,-7.0481,-1.444,-1.444,-1.444,-1.444,-1.5
2,3.0834,-0.19539,3.3019,-0.012154,3.2223,-0.012132,3.2223,-0.012132,3.2223,-0.012132,3.221,-0.013965,-2.7684,1.7513,0.44195,1.7513,0.44195,1.6421
3,2.5764,-0.37336,3.2458,-0.062027,3.0545,-0.10222,3.087,-0.059405,3.0545,-0.10222,3.0803,-0.064636,0.17316,1.7506,1.3102,1.7506,1.3102,1.5986
4,1.9088,-0.42637,3.1185,-0.10667,2.7856,-0.15226,2.8897,-0.099037,2.7856,-0.15226,2.872,-0.10866,1.9005,1.7501,1.4831,1.7501,1.4831,1.5439
5,1.2404,-0.39744,2.9294,-0.14411,2.4617,-0.18442,2.6446,-0.12952,2.4617,-0.18442,2.6086,-0.14464,2.6595,1.7501,1.6024,1.7501,1.6024,1.4776
6,0.66632,-0.32381,2.6905,-0.1728,2.1101,-0.19989,2.3674,-0.14989,2.1101,-0.19989,2.3044,-0.17172,2.7341,1.7501,1.688,1.7501,-1.1115,1.4004
7,0.22987,-0.23401,2.4159,-0.19171,1.7558,-0.2,2.0744,-0.15981,1.6863,-0.29154,1.9742,-0.18952,2.3906,1.7501,1.3368,1.7501,0.6715,1.3153
8,-0.062684,-0.14732,2.1205,-0.20035,1.4103,-0.2,1.7817,-0.15947,1.1947,-0.30476,1.6325,-0.19809,1.8468,1.7501,0.9913,1.7501,1.6381,1.2274
9,-0.22802,-0.074793,1.8199,-0.19874,1.0734,-0.2,1.504,-0.14958,0.73231,-0.26938,1.2932,-0.19777,1.2609,1.7501,0.65449,1.7501,1.9813,1.1417
10,-0.29413,-0.020983,1.5292,-0.18741,0.74513,-0.2,1.2547,-0.13128,0.35305,-0.21009,0.96921,-0.18917,0.73298,1.7501,1.1391,1.7501,1.9045,1.057
11,-0.29176,0.014041,1.2621,-0.16734,0.44524,-0.17342,1.0444,-0.10609,0.077074,-0.14496,0.67184,-0.17334,0.3146,0,1.3186,-0.46548,1.5886,0.94436
12,-0.24895,0.032907,0,0,0.20346,-0.13298,0.82637,-0.1482,-0.098218,-0.085608,0.40956,-0.15256,0.020785,0,1.2385,0.39215,1.175,1.1306
13,-0.18813,0.039473,0,0,0.030598,-0.090025,0.57924,-0.15224,-0.18868,-0.038111,0.19524,-0.11853,-0.15714,0,1.015,0.84727,0.76192,1.081
14,-0.12521,0.037782,0,0,-0.076693,-0.051669,0.34986,-0.13305,-0.21578,-0.0044157,0.039896,-0.081445,-0.24081,0,0.73785,0.99809,0.40781,0.89812
15,-0.06997,0.031414,0,0,-0.12971,-0.021494,0.16361,-0.10274,-0.2013,0.016278,-0.058279,-0.047802,-0.25647,0,0.4681,0.94627,0.13905,0.66175
16,-0.027144,0.023163,0,0,-0.14287,-0.00047352,0.029474,-0.07011,-0.16411,0.026292,-0.10848,-0.020983,-0.2294,0,0.24103,0.78114,-0.04074,0.42707
17,0.0022131,0.014963,0,0,-0.13044,0.012113,-0.054595,-0.040728,-0.11867,0.028525,-0.12298,-0.0020333,-0.18073,0,0.071594,0.57195,-0.14203,0.22671
18,0.019383,0.007956,0,0,-0.10453,0.017889,-0.096915,-0.01745,-0.074774,0.025807,-0.11417,0.0095408,-0.12609,0,-0.039472,0.3662,-0.1822,0.075212
19,0.026858,0.0026539,0,0,-0.074262,0.018791,-0.10837,-0.0011105,-0.03802,0.020527,-0.092717,0.01508,-0.075663,0,-0.10002,0.19171,-0.18027,-0.025685
20,0.027498,-0.00088029,0,0,-0.045699,0.016662,-0.099809,0.008778,-0.010736,0.014469,-0.066786,0.016239,-0.034893,0,-0.12188,0.060582,-0.15354,-0.08213
21,0.023978,-0.0028602,0,0,-0.022203,0.013029,-0.080549,0.013421,0.0070369,0.0088081,-0.041865,0.014625,0,0,0,0,0,0


==> data/seminar/pathfollow_N13.csv <==
1,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,-7.0481,-1.1909,-1.1909,-1.1909,-1.1909,-1.2495
2,3.0834,-0.19539,3.3084,-0.0038738,3.2286,-0.0038573,3.2286,-0.0038573,3.2286,-0.0038573,3.2272,-0.0057726,-2.7684,1.751,0.35117,1.751,0.35117,1.6514
3,2.5764,-0.37336,3.2642,-0.054535,3.0703,-0.097686,3.105,-0.05191,3.0703,-0.097686,3.0984,-0.056906,0.17316,1.7504,1.2813,1.7504,1.2813,1.6251
4,1.9088,-0.42637,3.1473,-0.1003,2.8065,-0.14949,2.9177,-0.092648,2.8065,-0.14949,2.901,-0.10118,1.9005,1.7501,1.4817,1.7501,1.4817,1.5961
5,1.2404,-0.39744,2.9668,-0.13912,2.4855,-0.18257,2.6804,-0.12448,2.4855,-0.18257,2.6484,-0.13692,2.6595,1.7501,1.6013,1.7501,1.6013,1.5653
6,0.66632,-0.32381,2.7343,-0.16937,2.1354,-0.19898,2.4088,-0.14638,2.1354,-0.19898,2.3556,-0.16296,2.7341,1.7501,1.6874,1.7501,-1.1638,1.5333
7,0.22987,-0.23401,2.4635,-0.18995,1.7811,-0.2,2.1188,-0.15789,1.7104,-0.29323,2.0389,-0.17869,2.3906,1.7501,1.3621,1.7501,0.65196,1.5004
8,-0.062684,-0.14732,2.1695,-0.20027,1.4349,-0.2,1.8267,-0.15913,1.2145,-0.30776,1.7142,-0.18406,1.8468,1.75,1.016,1.75,1.6409,1.4655
9,-0.22802,-0.074793,1.8679,-0.20027,1.0975,-0.2,1.5473,-0.15074,0.74689,-0.27274,1.3972,-0.17958,1.2609,1.4648,0.67852,1.4648,1.9969,1.1872
10,-0.29413,-0.020983,1.5666,-0.19973,0.76855,-0.2,1.287,-0.14311,0.3624,-0.21318,1.0956,-0.17415,0.73298,1.1579,1.1005,1.1579,1.9256,0.94069
11,-0.29176,0.014041,1.2659,-0.19941,0.46654,-0.17545,1.0432,-0.13753,0.081997,-0.14746,0.81084,-0.16728,0.3146,0.93622,1.3076,0.93622,1.6099,0.8359
12,-0.24895,0.032907,0.96774,-0.19653,0.22047,-0.13593,0.81428,-0.13161,-0.096635,-0.087391,0.54773,-0.15501,0.020785,0.78781,1.2453,0.78781,1.1935,0.85813
13,-0.18813,0.039473,0.67743,-0.18895,0.042638,-0.093103,0.60169,-0.12346,-0.18931,-0.039219,0.31619,-0.13424,-0.15714,1.1237,1.0316,1.1237,0.77607,1.0847
14,-0.12521,0.037782,0.41367,-0.16142,-0.06932,-0.054388,0.41992,-0.097933,-0.21764,-0.0049644,0.13204,-0.099912,-0.24081,0,0.75787,0.46705,0.41737,0.96482
15,-0.06997,0.031414,0,0,-0.12616,-0.023613,0.26807,-0.089684,-0.20362,0.01614,0.0040581,-0.065836,-0.25647,0,0.48733,0.61963,0.14452,0.77245
16,-0.027144,0.023163,0,0,-0.14211,-0.0019343,0.1396,-0.072044,-0.16638,0.026419,-0.07274,-0.0362,-0.2294,0,0.25706,0.62257,-0.038487,0.54827
17,0.0022131,0.014963,0,0,-0.13144,0.011251,0.043276,-0.051316,-0.1206,0.028791,-0.10816,-0.013413,-0.18073,0,0.08344,0.53598,-0.14201,0.33696
18,0.019383,0.007956,0,0,-0.10644,0.017507,-0.020229,-0.031689,-0.076213,0.026119,-0.1139,0.0020606,-0.12609,0,-0.031798,0.40836,-0.18352,0.1633
19,0.026858,0.0026539,0,0,-0.076442,0.018748,-0.055179,-0.015504,-0.038967,0.020821,-0.10116,0.010984,-0.075663,0,-0.095916,0.2744,-0.18219,0.0367
20,0.027498,-0.00088029,0,0,-0.047731,0.016827,-0.068163,-0.0036644,-0.011255,0.014711,-0.079215,0.014739,-0.034893,0,-0.12049,0.15569,-0.15555,-0.043902
21,0.023978,-0.0028602,0,0,-0.023859,0.013295,-0.066224,0.0039064,0.0068457,0.0089849,-0.054906,0.014884,0,0,0,0,0,0


==> data/seminar/pathfollow_N5.csv <==
1,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,-7.0481,-1.7459,-1.7459,-1.7459,-1.7459,-1.7989
2,3.0834,-0.19539,3.0576,-0.026817,3.2149,-0.022007,3.2149,-0.022007,3.2149,-0.022007,3.2135,-0.02374,-2.7684,-1.7368,-1.75,-1.7368,-1.75,-1.819
3,2.5764,-0.37336,2.8967,-0.18162,2.9787,-0.18285,2.979,-0.18242,2.9787,-0.18285,2.9732,-0.18668,0.17316,1.8559,0,1.8559,0,1.5703
4,1.9088,-0.42637,2.6038,-0.20307,2.5638,-0.26773,2.6108,-0.20665,2.5638,-0.26773,2.592,-0.21977,1.9005,1.7698,0,1.7698,0,1.2278
5,1.2404,-0.39744,2.2849,-0.2163,2.0463,-0.33323,2.2236,-0.22,2.0463,-0.33323,2.1732,-0.24932,2.6595,1.7713,0,1.7713,0,0.82284
6,0.66632,-0.32381,1.9546,-0.21814,1.4593,-0.37731,1.8364,-0.21971,1.4593,-0.37731,1.7224,-0.2764,2.7341,0,0,-0.42578,2.0607,0.43297
7,0.22987,-0.23401,0,0,0.83757,-0.39919,1.4145,-0.27864,0.88868,-0.3318,1.245,-0.29963,2.3906,0,0,0.96679,2.4623,1.4945
8,-0.062684,-0.14732,0,0,0.21512,-0.39923,0.96246,-0.27419,0.42274,-0.25762,0.78401,-0.27095,1.8468,0,0,1.6589,2.3522,1.9146
9,-0.22802,-0.074793,0,0,-0.37628,-0.37892,0.5567,-0.23263,0.085257,-0.17688,0.39823,-0.21542,1.2609,0,0,1.8358,1.9528,1.8931
10,-0.29413,-0.020983,0,0,-0.90856,-0.34066,0.23605,-0.17487,-0.12783,-0.10369,0.11196,-0.15178,0.73298,0,0,1.6806,1.4378,1.6117
11,-0.29176,0.014041,0,0,-1.3586,-0.28761,0.011591,-0.11566,-0.23659,-0.045395,-0.074407,-0.092339,0.3146,0,1.7603,1.3496,0.92708,1.2154
12,-0.24895,0.032907,0,0,-1.6653,-0.16592,-0.12373,-0.063981,-0.26779,-0.0042336,-0.17484,-0.043837,0.020785,0,1.75,0.96106,0.49137,0.80689
13,-0.18813,0.039473,0,0,-1.78,-0.042878,-0.18676,-0.024126,-0.24837,0.020881,-0.20985,-0.0087317,-0.15714,0,1.75,0.59326,0.16215,0.44912
14,-0.12521,0.037782,0,0,-1.7099,0.075489,-0.1978,0.0030337,-0.20157,0.032875,-0.20092,0.013415,-0.24081,0,1.5735,0.29003,-0.056919,0.17231
15,-0.06997,0.031414,0,0,-1.4756,0.17768,-0.17631,0.018778,-0.14509,0.035353,-0.16709,0.0247,-0.25647,0,-0.42098,0.068288,-0.17931,-0.01699
16,-0.027144,0.023163,0,0,-1.1539,0.2,-0.13849,0.02549,-0.090861,0.031812,-0.12323,0.027916,-0.2294,0,-0.7349,-0.073463,-0.22676,-0.12732
17,0.0022131,0.014963,0,0,-0.82351,0.2,-0.096311,0.02587,-0.045674,0.025189,-0.079624,0.02587,-0.18073,0,-1.0099,-0.14746,-0.22284,-0.17496
18,0.019383,0.007956,0,0,-0.5165,0.1802,-0.057527,0.022426,-0.012282,0.01767,-0.042356,0.020981,-0.12609,0,-1.2815,-0.1706,-0.18888,-0.1785
19,0.026858,0.0026539,0,0,-0.26037,0.14284,-0.026266,0.017192,0.009348,0.010685,-0.01415,0.015092,-0.075663,0,-1.2614,-0.16018,-0.14186,-0.15528
20,0.027498,-0.00088029,0,0,-0.07088,0.10032,-0.0039212,0.011635,0.020903,0.0050088,0.0046554,0.0094428,-0.034893,0,-1.0705,-0.13124,-0.09372,-0.11942
21,0.023978,-0.0028602,0,0,0.052026,0.060765,0.0099427,0.0066752,0.024818,0.00091754,0.015195,0.0047387,0,0,0,0,0,0


==> data/seminar/pathfollow_N8.csv <==
1,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,-7.0481,-1.75,-1.75,-1.75,-1.75,-1.803
2,3.0834,-0.19539,3.2443,-0.023173,3.2148,-0.02214,3.2148,-0.02214,3.2148,-0.02214,3.2134,-0.023872,-2.7684,-0.44297,0.57999,-0.44297,0.57999,-0.52413
3,2.5764,-0.37336,3.1185,-0.14213,3.0362,-0.10678,3.0108,-0.14023,3.0362,-0.10678,3.0051,-0.14446,0.17316,1.7776,1.3257,1.7776,1.3257,1.6193
4,1.9088,-0.42637,2.8779,-0.17621,2.762,-0.1554,2.7004,-0.17095,2.762,-0.1554,2.6849,-0.17988,1.9005,1.7554,1.4847,1.7554,1.4847,1.5285
5,1.2404,-0.39744,2.5932,-0.20082,2.4347,-0.18652,2.3603,-0.19014,2.4347,-0.18652,2.3269,-0.20537,2.6595,1.7554,1.6317,1.7554,1.6317,1.4411
6,0.66632,-0.32381,2.2797,-0.21443,2.0821,-0.2,2.0093,-0.1969,2.0821,-0.2,1.9476,-0.22027,2.7341,1.7554,1.6632,1.7554,-1.064,1.3387
7,0.22987,-0.23401,1.9542,-0.21686,1.7284,-0.2,1.666,-0.19171,1.6608,-0.28918,1.5631,-0.22509,2.3906,1.7553,1.3094,1.7553,0.68569,1.2321
8,-0.062684,-0.14732,1.6333,-0.20848,1.3836,-0.2,1.3474,-0.17566,1.1741,-0.30126,1.1881,-0.2205,1.8468,1.7553,0.96461,1.7553,1.6304,1.1402
9,-0.22802,-0.074793,1.3324,-0.19018,1.0474,-0.2,1.0681,-0.15029,0.71773,-0.2657,0.83629,-0.20696,1.2609,0,0.64093,0.018648,1.9617,1.0712
10,-0.29413,-0.020983,0,0,0.72008,-0.19959,0.79654,-0.17431,0.34406,-0.20682,0.52004,-0.1851,0.73298,0,1.1755,0.75033,1.8807,1.3337
11,-0.29176,0.014041,0,0,0.42294,-0.17103,0.5218,-0.16388,0.0727,-0.14241,0.2579,-0.14582,0.3146,0,1.3271,1.0796,1.5655,1.3007
12,-0.24895,0.032907,0,0,0.18597,-0.12975,0.28414,-0.13441,-0.099226,-0.083837,0.065185,-0.10173,0.020785,0,1.229,1.1225,1.1557,1.0965
13,-0.18813,0.039473,0,0,0.018444,-0.08675,0.10228,-0.097792,-0.18754,-0.037059,-0.058835,-0.061037,-0.15714,0,0.99625,0.98878,0.74759,0.81928
14,-0.12521,0.037782,0,0,-0.083941,-0.048834,-0.020542,-0.062105,-0.21352,-0.0039418,-0.12435,-0.028141,-0.24081,0,0.71623,0.76883,0.39848,0.53793
15,-0.06997,0.031414,0,0,-0.133,-0.019323,-0.090773,-0.032038,-0.19869,0.016341,-0.14572,-0.0045569,-0.25647,0,0.44784,0.52873,0.13402,0.29404
16,-0.027144,0.023163,0,0,-0.14335,0.00099439,-0.11972,-0.009586,-0.16167,0.026101,-0.13777,0.010135,-0.2294,0,0.22444,0.31072,-0.042495,0.10707
17,0.0022131,0.014963,0,0,-0.12917,0.012953,-0.11997,0.0051459,-0.11668,0.02821,-0.11348,0.017447,-0.18073,0,0.059553,0.13678,-0.14159,-0.01948
18,0.019383,0.007956,0,0,-0.1024,0.018237,-0.10309,0.013189,-0.073327,0.025463,-0.082917,0.019326,-0.12609,0,-0.047099,0.01379,-0.18051,-0.092081
19,0.026858,0.0026539,0,0,-0.071921,0.018796,-0.078415,0.016108,-0.037103,0.020214,-0.052947,0.017702,-0.075663,0,-0.10393,-0.061416,-0.17808,-0.12225
20,0.027498,-0.00088029,0,0,-0.043565,0.016462,-0.05259,0.01556,-0.010266,0.014219,-0.027585,0.014223,-0.034893,0,-0.12303,-0.097491,-0.15136,-0.12287
21,0.023978,-0.0028602,0,0,-0.020496,0.012736,-0.029747,0.013026,0.0071742,0.0086314,-0.0085666,0.010133,0,0,0,0,0,0


==> data/seminar/pathfollow_clinv.csv <==
1,-1,0.16,-1,0.16,-1,0.16,-1,0.16,-1,0.16,-1,0.16,-0.24572,-0.24572,-0.24572,-0.24572,-0.24572,-0.24572
2,-0.74859,0.1737,-0.74859,0.1737,-0.74859,0.1737,-0.74859,0.1737,-0.74859,0.1737,-0.74859,0.1737,-0.82218,-0.82218,-0.82218,-0.82218,-0.82218,-0.82218
3,-0.49778,0.1594,-0.49778,0.1594,-0.49778,0.1594,-0.49778,0.1594,-0.49778,0.1594,-0.49778,0.1594,-1.0662,-1.0662,-1.0662,-1.0662,-1.0662,-1.0662
4,-0.28004,0.12989,-0.28004,0.12989,-0.28004,0.12989,-0.28004,0.12989,-0.28004,0.12989,-0.28004,0.12989,-1.0758,-1.0758,-1.0758,-1.0758,-1.0758,-1.0758
5,-0.11086,0.094976,-0.11086,0.094976,-0.11086,0.094976,-0.11086,0.094976,-0.11086,0.094976,-0.11086,0.094976,-0.94132,-0.94132,-0.94132,-0.94132,-0.94132,-0.94132
6,0.0066786,0.061314,0.0066786,0.061314,0.0066786,0.061314,0.0066786,0.061314,0.0066786,0.061314,0.0066786,0.061314,-0.73663,-0.73663,-0.73663,-0.73663,-0.73663,-0.73663
7,0.07742,0.032808,0.07742,0.032808,0.07742,0.032808,0.07742,0.032808,0.07742,0.032808,0.07742,0.032808,-0.51584,-0.51584,-0.51584,-0.51584,-0.51584,-0.51584
8,0.11042,0.011161,0.11042,0.011161,0.11042,0.011161,0.11042,0.011161,0.11042,0.011161,0.11042,0.011161,-0.31404,-0.31404,-0.31404,-0.31404,-0.31404,-0.31404
9,0.11613,-0.0034833,0.11613,-0.0034833,0.11613,-0.0034833,0.11613,-0.0034833,0.11613,-0.0034833,0.11613,-0.0034833,-0.15014,-0.15014,-0.15014,-0.15014,-0.15014,-0.15014
10,0.10446,-0.011952,0.10446,-0.011952,0.10446,-0.011952,0.10446,-0.011952,0.10446,-0.011952,0.10446,-0.011952,-0.030689,-0.030689,-0.030689,-0.030689,-0.030689,-0.030689
11,0.083727,-0.015552,0.083727,-0.015552,0.083727,-0.015552,0.083727,-0.015552,0.083727,-0.015552,0.083727,-0.015552,0.046089,0.046089,0.046089,0.046089,0.046089,0.046089
12,0.060174,-0.015718,0.060174,-0.015718,0.060174,-0.015718,0.060174,-0.015718,0.060174,-0.015718,0.060174,-0.015718,0.086856,0.086856,0.086856,0.086856,0.086856,0.086856
13,0.037976,-0.013769,0.037976,-0.013769,0.037976,-0.013769,0.037976,-0.013769,0.037976,-0.013769,0.037976,-0.013769,0.10037,0.10037,0.10037,0.10037,0.10037,0.10037
14,0.019498,-0.010785,0.019498,-0.010785,0.019498,-0.010785,0.019498,-0.010785,0.019498,-0.010785,0.019498,-0.010785,0.095508,0.095508,0.095508,0.095508,0.095508,0.095508
15,0.0056972,-0.0075609,0.0056972,-0.0075609,0.0056973,-0.0075609,0.0056972,-0.0075609,0.0056973,-0.0075609,0.0056972,-0.0075609,0.080091,0.080091,0.080091,0.080091,0.080091,0.080091
16,-0.0034544,-0.0046103,-0.0034544,-0.0046103,-0.0034544,-0.0046103,-0.0034544,-0.0046103,-0.0034544,-0.0046103,-0.0034544,-0.0046103,0.060252,0,0.060252,0.060252,0.060252,0.060252
17,-0.0085797,-0.0022113,0,0,-0.0085797,-0.0022113,-0.0085797,-0.0022113,-0.0085797,-0.0022113,-0.0085797,-0.0022113,0.040307,0,0.040307,0.040307,0.040307,0.040307
18,-0.010583,-0.00046123,0,0,-0.010583,-0.00046123,-0.010583,-0.00046123,-0.010583,-0.00046123,-0.010583,-0.00046123,0.022898,0,0.022898,0.022898,0.022898,0.022898
19,-0.010424,0.00066519,0,0,-0.010424,0.00066519,-0.010424,0.00066519,-0.010424,0.00066519,-0.010424,0.00066519,0.0093041,0,0.0093042,0.0093041,0.0093041,0.0093041
20,-0.0089672,0.0012647,0,0,-0.0089672,0.0012647,-0.0089672,0.0012647,-0.0089672,0.0012647,-0.0089672,0.0012647,-0.00019142,0,-0.00019142,-0.00019142,-0.00019142,-0.00019142
21,-0.0069101,0.0014651,0,0,-0.0069101,0.0014651,-0.0069101,0.0014651,-0.0069101,0.0014651,-0.0069101,0.0014651,0,0,0,0,0,0


==> data/seminar/pathfollow_modelerrorN10.csv <==
1,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,-7.0481,-1.444,-1.444,-1.444,-1.444,-1.5
2,3.0834,-0.19539,3.3019,-0.012154,3.2223,-0.012132,3.2223,-0.012132,3.2223,-0.012132,3.221,-0.013965,-2.7684,1.7513,0.44195,1.7513,0.44195,1.6421
3,2.5764,-0.37336,3.2458,-0.062027,3.0545,-0.10222,3.087,-0.059405,3.0545,-0.10222,3.0803,-0.064636,0.17316,1.7506,1.3102,1.7506,1.3102,1.5986
4,1.9088,-0.42637,3.1185,-0.10667,2.7856,-0.15226,2.8897,-0.099037,2.7856,-0.15226,2.872,-0.10866,1.9005,1.7501,1.4831,1.7501,1.4831,1.5439
5,1.2404,-0.39744,2.9294,-0.14411,2.4617,-0.18442,2.6446,-0.12952,2.4617,-0.18442,2.6086,-0.14464,2.6595,1.7501,1.6024,1.7501,1.6024,1.4776
6,0.66632,-0.32381,2.6905,-0.1728,2.1101,-0.19989,2.3674,-0.14989,2.1101,-0.19989,2.3044,-0.17172,2.7341,1.7501,1.688,1.7501,-1.1115,1.4004
7,0.22987,-0.23401,2.4159,-0.19171,1.7558,-0.2,2.0744,-0.15981,1.6863,-0.29154,1.9742,-0.18952,2.3906,1.7501,1.3368,1.7501,0.6715,1.3153
8,-0.062684,-0.14732,2.1205,-0.20035,1.4103,-0.2,1.7817,-0.15947,1.1947,-0.30476,1.6325,-0.19809,1.8468,1.7501,0.9913,1.7501,1.6381,1.2274
9,-0.22802,-0.074793,1.8199,-0.19874,1.0734,-0.2,1.504,-0.14958,0.73231,-0.26938,1.2932,-0.19777,1.2609,1.7501,0.65449,1.7501,1.9813,1.1417
10,-0.29413,-0.020983,1.5292,-0.18741,0.74513,-0.2,1.2547,-0.13128,0.35305,-0.21009,0.96921,-0.18917,0.73298,1.7501,1.1391,1.7501,1.9045,1.057
11,-0.29176,0.014041,1.2621,-0.16734,0.44524,-0.17342,1.0444,-0.10609,0.077074,-0.14496,0.67184,-0.17334,0.3146,0,1.3186,-0.46548,1.5886,0.94436
12,-0.24895,0.032907,0,0,0.20346,-0.13298,0.82637,-0.1482,-0.098218,-0.085608,0.40956,-0.15256,0.020785,0,1.2385,0.39215,1.175,1.1306
13,-0.18813,0.039473,0,0,0.030598,-0.090025,0.57924,-0.15224,-0.18868,-0.038111,0.19524,-0.11853,-0.15714,0,1.015,0.84727,0.76192,1.081
14,-0.12521,0.037782,0,0,-0.076693,-0.051669,0.34986,-0.13305,-0.21578,-0.0044157,0.039896,-0.081445,-0.24081,0,0.73785,0.99809,0.40781,0.89812
15,-0.06997,0.031414,0,0,-0.12971,-0.021494,0.16361,-0.10274,-0.2013,0.016278,-0.058279,-0.047802,-0.25647,0,0.4681,0.94627,0.13905,0.66175
16,-0.027144,0.023163,0,0,-0.14287,-0.00047352,0.029474,-0.07011,-0.16411,0.026292,-0.10848,-0.020983,-0.2294,0,0.24103,0.78114,-0.04074,0.42707
17,0.0022131,0.014963,0,0,-0.13044,0.012113,-0.054595,-0.040728,-0.11867,0.028525,-0.12298,-0.0020333,-0.18073,0,0.071594,0.57195,-0.14203,0.22671
18,0.019383,0.007956,0,0,-0.10453,0.017889,-0.096915,-0.01745,-0.074774,0.025807,-0.11417,0.0095408,-0.12609,0,-0.039472,0.3662,-0.1822,0.075212
19,0.026858,0.0026539,0,0,-0.074262,0.018791,-0.10837,-0.0011105,-0.03802,0.020527,-0.092717,0.01508,-0.075663,0,-0.10002,0.19171,-0.18027,-0.025685
20,0.027498,-0.00088029,0,0,-0.045699,0.016662,-0.099809,0.008778,-0.010736,0.014469,-0.066786,0.016239,-0.034893,0,-0.12188,0.060582,-0.15354,-0.08213
21,0.023978,-0.0028602,0,0,-0.022203,0.013029,-0.080549,0.013421,0.0070369,0.0088081,-0.041865,0.014625,0,0,0,0,0,0


==> data/seminar/pathfollow_modelerrorN15.csv <==
1,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,3.2,0.15,-7.0481,-1.1926,-1.1926,-1.1926,-1.1926,-1.2512
2,3.0834,-0.19539,3.3084,-0.0039296,3.2286,-0.0039131,3.2286,-0.0039131,3.2286,-0.0039131,3.2271,-0.0058278,-2.7684,1.751,0.35128,1.751,0.35128,1.6559
3,2.5764,-0.37336,3.2641,-0.054586,3.0702,-0.097733,3.1049,-0.051961,3.0702,-0.097733,3.0984,-0.056806,0.17316,1.7504,1.2818,1.7504,1.2818,1.6363
4,1.9088,-0.42637,3.1471,-0.10034,2.8063,-0.14952,2.9175,-0.092692,2.8063,-0.14952,2.9014,-0.10072,1.9005,1.7501,1.4818,1.7501,1.4818,1.6162
5,1.2404,-0.39744,2.9665,-0.13915,2.4853,-0.18259,2.6802,-0.12452,2.4853,-0.18259,2.6499,-0.13585,2.6595,1.7501,1.6013,1.7501,1.6013,1.5965
6,0.66632,-0.32381,2.734,-0.1694,2.1352,-0.19899,2.4085,-0.1464,2.1352,-0.19899,2.3594,-0.16099,2.7341,1.7501,1.6874,1.7501,-1.1634,1.5774
7,0.22987,-0.23401,2.4632,-0.18996,1.7809,-0.2,2.1185,-0.1579,1.7102,-0.29322,2.0465,-0.17553,2.3906,1.7501,1.3619,1.7501,0.65212,1.5587
8,-0.062684,-0.14732,2.1692,-0.20027,1.4347,-0.2,1.8264,-0.15914,1.2144,-0.30773,1.7275,-0.17946,1.8468,1.7497,1.0158,1.7497,1.6408,1.5386
9,-0.22802,-0.074793,1.8675,-0.20027,1.0973,-0.2,1.547,-0.15074,0.74677,-0.27271,1.4183,-0.17334,1.2609,1.4833,0.67833,1.4833,1.9968,1.2782
10,-0.29413,-0.020983,1.5667,-0.19912,0.76837,-0.2,1.2872,-0.1425,0.36233,-0.21315,1.1269,-0.16605,0.73298,1.183,1.1008,1.183,1.9255,1.0137
11,-0.29176,0.014041,1.2676,-0.19802,0.46637,-0.17543,1.0449,-0.13615,0.081957,-0.14744,0.85423,-0.15838,0.3146,0.93719,1.3076,0.93719,1.6098,0.83651
12,-0.24895,0.032907,0.97138,-0.19526,0.22033,-0.1359,0.8179,-0.13034,-0.096648,-0.087377,0.60192,-0.14811,0.020785,0.80623,1.2453,0.80623,1.1933,0.79307
13,-0.18813,0.039473,0.68329,-0.18729,0.042542,-0.093078,0.60743,-0.12179,-0.1893,-0.03921,0.37608,-0.13171,-0.15714,1.1059,1.0314,1.1059,0.77595,1.04
14,-0.12521,0.037782,0.42137,-0.16064,-0.069379,-0.054366,0.42735,-0.097151,-0.21762,-0.00496,0.19151,-0.10098,-0.24081,1.193,0.75771,1.193,0.41729,1.0248
15,-0.06997,0.031414,0.20687,-0.1244,-0.12619,-0.023596,0.29427,-0.065461,-0.2036,0.016141,0.060481,-0.066815,-0.25647,1.1095,0.48718,1.1095,0.14447,0.80454
16,-0.027144,0.023163,0.048315,-0.086364,-0.14212,-0.0019226,0.21187,-0.03432,-0.16637,0.026418,-0.019766,-0.037907,-0.2294,0,0.25693,0.057042,-0.038505,0.48118
17,0.0022131,0.014963,0,0,-0.13143,0.011258,0.15277,-0.037032,-0.12058,0.028789,-0.061977,-0.01893,-0.18073,0,0.083345,0.18651,-0.14201,0.32615
18,0.019383,0.007956,0,0,-0.10642,0.01751,0.095902,-0.033392,-0.076202,0.026116,-0.078321,-0.0049414,-0.12609,0,-0.03186,0.23715,-0.18351,0.18753
19,0.026858,0.0026539,0,0,-0.076424,0.018749,0.048423,-0.026486,-0.038959,0.020818,-0.076941,0.0040905,-0.075663,0,-0.095949,0.23365,-0.18218,0.078372
20,0.027498,-0.00088029,0,0,-0.047715,0.016826,0.013276,-0.018614,-0.011251,0.014709,-0.065201,0.0088891,-0.034893,0,-0.1205,0.19842,-0.15553,0.0022396
21,0.023978,-0.0028602,0,0,-0.023846,0.013293,-0.0095403,-0.011285,0.0068473,0.0089834,-0.048957,0.010485,0,0,0,0,0,0

